Is Sarcasm Detection A Step-by-Step Reasoning Process in Large Language Models?

Elaborating a series of intermediate reasoning steps significantly improves the ability of large language models (LLMs) to solve complex problems, as such steps would evoke LLMs to think sequentially. However, human sarcasm understanding is often considered an intuitive and holistic cognitive process, in which various linguistic, contextual, and emotional cues are integrated to form a comprehensive understanding, in a way that does not necessarily follow a step-by-step fashion. To verify the validity of this argument, we introduce a new prompting framework (called SarcasmCue) containing four sub-methods, viz. chain of contradiction (CoC), graph of cues (GoC), bagging of cues (BoC) and tensor of cues (ToC), which elicits LLMs to detect human sarcasm by considering sequential and non-sequential prompting methods. Through a comprehensive empirical comparison on four benchmarks, we highlight three key findings: (1) CoC and GoC show superior performance with more advanced models like GPT-4 and Claude 3.5, with an improvement of 3.5%. (2) ToC significantly outperforms other methods when smaller LLMs are evaluated, boosting the F1 score by 29.7% over the best baseline. (3) Our proposed framework consistently pushes the state-of-the-art (i.e., ToT) by 4.2%, 2.0%, 29.7%, and 58.2% in F1 scores across four datasets. This demonstrates the effectiveness and stability of the proposed framework.

==> results/metric_semeval_tot.json <==
{
    "Precision": 0.5235690235690236,
    "Recall": 1.0,
    "Accuracy": 0.639030612244898,
    "F1": 0.687292817679558,
    "Micro-F1": 0.639030612244898,
    "Macro-F1": 0.630222577768889,
    "Weighted-F1": 0.618430002685307,
    "ROC-AUC": 0.7008456659619451
}

==> results/output_semeval_tot.csv <==
,TEXT,LLM_OUTPUT,PRED,LABEL
0,@Callisto1947 Can U Help?||More conservatives needed on #TSU + get paid 4 posting stuff like this!||YOU $ can go to http://t.co/JUmMWi0AyT,"**final answer:**

sure, let's break down the text to determine if it is sarcastic or not.

1. **examine the context and tone:**
   - the tweet starts with ""@callisto1947 can u help?"" which seems like a genuine request for help.
   - the next part, ""more conservatives needed on #tsu + get paid 4 posting stuff like this!"" suggests a promotional tone, indicating that conservatives are needed on a platform and they can get paid for posting.
   - the final part, ""you $ can go to http://t.co/jummwi0ayt,"" includes a link, which is often used in promotional or spammy content.

2. **look for indicators of sarcasm:**
   - sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic tone.
   - the phrase ""get paid 4 posting stuff like this!"" could be interpreted as sarcastic, implying that the content being posted is not valuable or is trivial.
   - the use of ""you $"" might be emphasizing the monetary aspect in a way that could be seen as mocking the idea of getting paid for such posts.

3. **consider the overall message:**
   - the tweet seems to be promoting a platform and the idea of getting paid for posting content, but the way it is phrased could be interpreted as mocking the concept.
   - the combination of asking for help, promoting a platform, and emphasizing payment could be seen as sarcastic, especially if the author does not genuinely believe in the value of the platform or the payment.

based on these observations, the text appears to have a sarcastic tone, especially in the way it emphasizes getting paid for posting content.

**final answer: sarcastic**",1,0
1,"Just walked in to #Starbucks and asked for a ""tall blonde"" Hahahaha #irony","the correct label for the input text is ""sarcastic"".",1,1
2,#NOT GONNA WIN http://t.co/Mc9ebqjAqj,"based on the analysis, the text ""#not gonna win http://t.co/mc9ebqjaqj"" is likely to be sarcastic because the strong emphasis on ""not"" suggests an ironic or mocking tone, implying the opposite of the literal statement.

**answer: sarcastic**",1,0
3,@mickymantell He is exactly that sort of person. Weirdo!,"sure, let's proceed with the task.

**answer:**

sure, let's break down the text to determine if it is sarcastic or not.

1. **examine the context and tone**:
   - the text is directed at someone (@mickymantell).
   - the phrase ""he is exactly that sort of person"" can be neutral or positive in isolation.
   - the word ""weirdo!"" is a negative term and can imply a judgment or insult.

2. **look for indicators of sarcasm**:
   - sarcasm often involves saying the opposite of what one means, often in a mocking or ironic tone.
   - the phrase ""he is exactly that sort of person"" could be interpreted as sarcastic if the speaker actually means the opposite, especially when followed by ""weirdo!"".
   - the exclamation mark after ""weirdo!"" adds emphasis, which can be a sign of sarcasm.

3. **consider the overall sentiment**:
   - the combination of a seemingly positive statement followed by a negative term suggests a contrast that is typical in sarcastic remarks.
   - the use of ""weirdo!"" indicates that the speaker might not genuinely mean the initial positive-sounding statement.

4. **contextual analysis**:
   - without additional context, it is challenging to definitively determine sarcasm. however, the contrast between the positive phrase and the negative term, along with the exclamation mark, strongly suggests a sarcastic tone.

based on these observations, the text appears to be sarcastic. the initial statement seems to be positive or neutral, but the follow-up term ""weirdo!"" suggests that the speaker is actually being critical or mocking.

therefore, the correct label for the input text is: **sarcastic**.",1,0
4,So much #sarcasm at work mate 10/10 #boring 100% #dead mate full on #shit absolutely #sleeping mate can't handle the #sarcasm,"- the combination of exaggerated positive ratings with negative descriptors and the explicit mention of sarcasm indicates that the text is indeed sarcastic.

therefore, the correct label for the input text is **'sarcastic'**.",1,1
5,Corny jokes are my absolute favorite,"**final answer**: 

sure, let's break down the analysis step by step to determine whether the input text ""corny jokes are my absolute favorite."" is sarcastic or not.

1. **literal meaning**: the literal meaning of the sentence is that the speaker genuinely enjoys corny jokes and considers them their favorite type of humor.

2. **context and tone**: sarcasm often involves saying the opposite of what one means, usually in a tone that indicates insincerity or mockery. without additional context or tone, it can be challenging to detect sarcasm purely from text.

3. **common usage**: in everyday language, people often use phrases like ""my absolute favorite"" sarcastically to indicate that they actually dislike something. the word ""corny"" itself can have a negative connotation, implying that the jokes are overly sentimental or clichéd.

4. **intended audience**: if the speaker is known for using sarcasm or if the audience is familiar with the speaker's sense of humor, they might interpret the statement as sarcastic.

5. **linguistic cues**: there are no explicit linguistic cues (like quotation marks, italics, or exaggerated punctuation) in the text that strongly indicate sarcasm.

given the analysis, the phrase ""corny jokes are my absolute favorite."" is likely to be interpreted as sarcastic because it fits the pattern of expressing a positive sentiment about something generally considered negative or trivial, which is a common form of sarcasm.

**final answer**: sarcastic",1,0
6,"People complain about my backround pic and all I feel is like ""hey don't blame me, Albert E might have spoken those words"" #sarcasm #life","- given the explicit hashtag ""#sarcasm"" and the context provided by the rest of the text, it is clear that the speaker is using sarcasm to address the complaints about their background picture.

therefore, the correct label for the input text is: **sarcastic**.",1,1
7,"@SR_Duncan @benpobjie Darn, my sock joke needs fixing?","**sarcastic**

to determine whether the input text ""@sr_duncan @benpobjie darn, my sock joke needs fixing?"" is sarcastic or not, we need to analyze the context and tone of the message. here are the steps to consider:

1. **context and content**: the text mentions a ""sock joke"" and expresses that it ""needs fixing."" the use of ""darn"" can be a mild expression of frustration or disappointment.

2. **tone and intent**: sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic way. the phrase ""darn, my sock joke needs fixing?"" could be interpreted as the speaker acknowledging that their joke was not well-received or effective, which might be a self-deprecating or humorous way to admit failure.

3. **social cues**: the text is directed at specific users (@sr_duncan and @benpobjie), which might suggest a conversational or informal tone. the use of a question mark at the end can imply a rhetorical question, often used in sarcastic remarks.

4. **linguistic indicators**: the phrase ""darn, my sock joke needs fixing?"" does not contain overtly sarcastic markers like exaggerated praise or obvious contradictions. however, the context of a ""sock joke"" and the mild frustration expressed could be seen as a subtle form of sarcasm, especially if the speaker is playfully acknowledging the poor quality of their joke.

based on these considerations, the text appears to have a subtle sarcastic tone, as the speaker seems to be humorously admitting the failure of their joke.

**conclusion**: the correct label for the input text ""@sr_duncan @benpobjie darn, my sock joke needs fixing?"" is ""sarcastic.""",1,0
8,"if Christian expects Fifa to sleep in my bed with me tonight, he's wrong 👿","sure, let's work through this step by step.

1. **finding the best answer**:
   - the researcher seemed to find response option 3 the best because it considered the potential for sarcasm, the tone, and the subtext, even though it had some flaws.

2. **improving the best answer**:
   - to improve response option 3, we need to address the overemphasis on the emoji and ensure we clearly identify any contradiction between what is said and what is meant.

3. **printing the improved answer**:

**improved answer**:
sure, let's break down the text to determine if it is sarcastic or not.

1. **context and content**: the sentence mentions ""if christian expects fifa to sleep in my bed with me tonight, he's wrong 👿."" this suggests a scenario where someone named christian has an expectation that the speaker finds unreasonable or unlikely.

2. **tone and emoticon**: the use of the devil face emoji (👿) often conveys anger, frustration, or a mischievous tone. this can be a hint towards sarcasm, as it adds a layer of emotional context to the statement.

3. **expectation vs. reality**: sarcasm often involves a contrast between what is expected and what is actually meant. here, the speaker is clearly stating that christian's expectation is incorrect, which could be a straightforward statement. however, the tone and the context suggest that the speaker might be mocking the expectation itself.

4. **subtext**: the subtext here seems to be that the speaker finds the idea of fifa sleeping in their bed absurd or laughable, which is a common trait in sarcastic remarks.

5. **contradiction**: the statement ""he's wrong"" directly contradicts christian's expectation. while this could be a straightforward correction, the playful or frustrated tone indicated by the emoji suggests that the speaker might be using sarcasm to mock the expectation.

given these points, the sentence likely carries a sarcastic tone, as it mocks the expectation in a way that is not straightforwardly serious.

**conclusion**: the correct label for the input text is 'sarcastic'.",1,0
9,"People who tell people with anxiety to ""just stop worrying about it"" are my favorite kind of people #not #educateyourself","- given the contradictory nature of the statement and the hashtags, it is clear that the speaker is being sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
10,Most important thing I've learned in school http://t.co/TvfJMGBlBh,"```
idea 3: sure, let's break it down step by step to determine if the input text is sarcastic or not.

1. text analysis:
   - the text is: ""most important thing i've learned in school http://t.co/tvfjmgblbh.""
   - the phrase ""most important thing i've learned in school"" is a strong statement that implies a significant lesson or piece of knowledge.

2. context and tone:
   - the phrase ""most important thing i've learned in school"" is often used sincerely to highlight a valuable lesson.
   - however, the presence of a link (http://t.co/tvfjmgblbh) suggests that the statement might be leading to something unexpected or trivial, which can be a common setup for sarcasm.

3. expectation vs. reality:
   - sarcasm often involves a contrast between what is expected and what is actually presented.
   - if the link leads to something trivial or unrelated to an important lesson, it would create a contrast that is typical of sarcasm.

4. common usage:
   - on social media, it is common to use such phrases sarcastically to point out something that is ironically unimportant or trivial.

given these points, the text ""most important thing i've learned in school http://t.co/tvfjmgblbh"" is likely to be sarcastic because it sets up an expectation of importance but, based on common usage patterns, the link likely leads to something trivial or humorous.

answer: sarcastic
```",1,0
11,#OrionLaunch underway - yeah! #Orion http://t.co/0Qkv1yq8T0,"- given the information provided, the text does not contain any clear indicators of sarcasm. the exclamation ""yeah!"" could be interpreted as genuine excitement about the launch.

based on the analysis, the most appropriate label for the input text is:

**not sarcastic**",0,0
12,I love context and large ensemble Fridays!!!!! Der my most favourite #Sarcasm #GetTheFuckOut,the correct label for the input text is **'sarcastic'**.,1,1
13,Oh boy... @masongoodman in the house. Warm up the DJ booth @AnnexBar,"given the positive and enthusiastic language used in the rest of the text, and the lack of clear indicators of sarcasm, the most reasonable classification is ""not sarcastic"".

---

this improved answer provides a more balanced analysis and stronger justification for the conclusion.",0,0
14,"LIAR, i've never denied the 532 murders in Chicago in 2012 @RBRNetwork1 @TheOldBreed1775 @Dolphin__Man @Joseph_WarrenDR @jus1314tin","sure, let's proceed step by step to ensure we have the right answer.

### step 1: identify the best answer
the researcher seemed to find response option 3 the best, as it provided a more detailed analysis and acknowledged both literal and implied meanings.

### step 2: improve the answer
to improve response option 3, we need to:
- provide more specific evidence or examples.
- avoid over-reliance on generalizations about social media.
- consider the broader context of the conversation.

### step 3: print the improved answer in full

**improved answer:**

sure, let's break down the text to determine whether it is sarcastic or not.

1. **content analysis**:
   - the text starts with ""liar,"" which is a strong accusatory word.
   - the phrase ""i've never denied the 532 murders in chicago in 2012"" seems to be a defensive statement.
   - the use of multiple twitter handles suggests that this is part of a conversation or argument on social media.

2. **tone and context**:
   - the word ""liar"" sets a confrontational tone.
   - the statement ""i've never denied the 532 murders in chicago in 2012"" could be taken literally, but given the context of social media and the accusatory start, it might be intended sarcastically.
   - sarcasm often involves saying the opposite of what one means, or saying something in a way that implies disbelief or mockery.

3. **social media context**:
   - social media platforms, especially twitter, are known for their brevity and often sarcastic tone.
   - the inclusion of multiple handles suggests a heated discussion, where sarcasm is commonly used.

4. **literal vs. implied meaning**:
   - literally, the statement is a denial of denying the murders, which is a convoluted way to make a point.
   - implied meaning could be that the speaker is mocking the idea that they would deny such a well-known fact, thus using sarcasm to emphasize their point.

5. **broader context**:
   - without additional context, it's challenging to determine the exact nature of the conversation. however, the strong accusatory start (""liar"") combined with the defensive statement suggests a high likelihood of sarcasm, especially in a heated social media exchange.
   - if the accusation being addressed is absurd or unfounded, the defensive statement is more likely to be sarcastic.

given these points, the text appears to be using sarcasm to make a point in a heated discussion. therefore, the correct label for the input text is:

**sarcastic**",1,0
15,"Always classy, never trashy and just a little sassy.","- given the lack of explicit context indicating a mocking or ironic tone, and considering the common usage of the phrase as a positive statement, it is more likely to be ""not sarcastic.""
   - however, it is important to note that without additional context, there is always a possibility of sarcasm.

therefore, the correct label for the input text ""always classy, never trashy and just a little sassy."" is:

**not sarcastic**",0,0
16,"you believe you can say something, provide no proof and its a fact, WRONG @RBRNetwork1 @jtarleta53","- given the mocking tone, the emphasis on ""wrong,"" and the context of criticizing unsubstantiated claims, it is reasonable to conclude that the text is sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,0
17,@ALL #Not #Long To Go #Before #MainStream #Media #Pitch. #Surgery #follows #with #me #using #Prototype #demonstrating #real #situation.Phil,"- given the potential for the hashtags to be used in a mocking or exaggerated way, and the somewhat disjointed and exaggerated nature of the message, it leans towards being sarcastic.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,0
18,@Praise1300 Re: Jamie Grace has Tourette's? Thanks for sharing. I'm about to research her & post my tribute to this Young lady Gospel singer,"sure, here is the improved answer in full:

**summary:**
- the response concludes that the text is ""not sarcastic"" based on the analysis of context, tone, and overall sentiment.

**flaws and faulty logic:**
1. **assumption of sincerity:**
   - the response assumes the tone is sincere and respectful without considering alternative interpretations.

2. **over-reliance on positive sentiment:**
   - the response equates positive sentiment with a lack of sarcasm, which is not always accurate. sarcasm can be positive in tone but still insincere.

3. **insufficient analysis of potential sarcasm:**
   - the response does not sufficiently explore the possibility that the phrases ""thanks for sharing"" and ""i'm about to research her & post my tribute"" could be used sarcastically.

### conclusion

**common flaws across all responses:**
1. **assumption of tone and intent:**
   - all responses assume the tone and intent of the text without considering the potential for multiple interpretations.

2. **lack of contextual consideration:**
   - none of the responses consider the broader context of the conversation or the relationship between the users, which could influence the interpretation.

3. **inadequate analysis of sarcasm indicators:**
   - all responses fail to thoroughly analyze common sarcasm indicators such as exaggerated praise, incongruity, or the potential for underlying sarcasm in seemingly positive statements.

by addressing these flaws, a more robust analysis could be conducted to determine whether the text is sarcastic or not.",0,0
19,@CorporalFrisk Guess they didn't get the memo reg non-nuclear Baltic sea #sarcasm,"```
idea 2: sure, let's break down the text to determine if it is sarcastic or not.

1. text analysis:
   - the text is: ""@corporalfrisk guess they didn't get the memo reg non-nuclear baltic sea #sarcasm.""
   - the hashtag #sarcasm is explicitly included in the text, which is a strong indicator that the statement is meant to be sarcastic.

2. context and content:
   - the phrase ""guess they didn't get the memo"" is often used sarcastically to imply that someone is ignoring or unaware of widely known information.
   - the mention of ""non-nuclear baltic sea"" suggests a topic that might be serious or factual, but the tone of the message implies disbelief or mockery.

3. conclusion:
   - given the explicit use of the hashtag #sarcasm and the context of the message, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: 'sarcastic'.
```",1,1
20,Exam na jud. Merry christmas. ||#Sarcasm|#KillUsSlowly,"- given the explicit hashtag ""#sarcasm"" and the context provided by the contrasting statements, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **""sarcastic""**.",1,1
21,The definition of #IRONY would be if a 77-year-old rapper went #viral and took #BITCOIN mainstream. Maybe only way #babyboomers will buy in.,"sure, let's proceed with the task.

**improved answer:**

1. **content analysis**:
   - the text mentions a ""77-year-old rapper"" going viral and taking bitcoin mainstream.
   - it also references ""irony"" and suggests that this might be the only way ""baby boomers"" will buy into bitcoin.

2. **irony and exaggeration**:
   - the idea of a 77-year-old rapper going viral is highly unlikely and exaggerated.
   - the use of the word ""irony"" indicates that the author is pointing out a situation that is contrary to what one would expect.

3. **hashtags and context**:
   - the hashtags #irony, #viral, and #bitcoin suggest a mocking tone.
   - the mention of ""baby boomers"" buying into bitcoin through such an unlikely event adds to the sarcastic tone.

4. **tone and intent**:
   - the overall tone of the text seems to be mocking the idea that older generations would only adopt new technology (bitcoin) through an absurd and unlikely scenario.
   - the use of irony and exaggeration is a common indicator of sarcasm.

5. **contextual analysis**:
   - the context of the statement is important. the author is likely commenting on the improbability of older generations adopting new technology unless something highly unusual happens.
   - the statement is framed in a way that highlights the absurdity of the situation, which is a hallmark of sarcasm.

based on this improved analysis, the text appears to be sarcastic. therefore, the correct label is:

**sarcastic**",1,1
22,Pretty excited about how you gave up on me. File Under: #sarcasm,"sure, here is the improved answer based on the best elements from the provided options:

**response:**
1. **identify key phrases and tone:**
   - the phrase ""pretty excited about how you gave up on me"" suggests a contradiction. normally, someone wouldn't be excited about being given up on, which hints at sarcasm.
   - the use of ""pretty excited"" in a context where the outcome is negative (being given up on) is a strong indicator of sarcasm.

2. **explicit indicator:**
   - the text includes ""file under: #sarcasm,"" which explicitly labels the statement as sarcastic.

3. **conclusion:**
   - given the explicit hashtag ""#sarcasm"" and the contextual clues, it is clear that the statement is sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
23,Who told the #hipsters that #irony was a thing of the Clinton years? Do they not carry history books in used bookstores in #brooklyn ?,the correct label for the input text is **'sarcastic'**.,1,1
24,@bigedh456 u know that. How u doing??,"**answer: not sarcastic**

sure, let's break down the text to determine if it is sarcastic or not.

1. **examine the context and content:**
   - the text is a reply to someone with the handle @bigedh456.
   - the phrase ""u know that"" could imply that the information is obvious or already known to the recipient.
   - the follow-up question ""how u doing??"" seems to be a casual inquiry about the recipient's well-being.

2. **look for indicators of sarcasm:**
   - sarcasm often involves saying the opposite of what one means, using exaggerated expressions, or having a tone that suggests insincerity.
   - the text does not contain any obvious exaggeration or contradictory statements.
   - the use of ""u know that"" could be interpreted in multiple ways, but without additional context, it doesn't strongly suggest sarcasm.

3. **consider the tone and intent:**
   - the tone appears to be casual and conversational.
   - the double question marks after ""how u doing??"" might indicate a friendly or enthusiastic tone rather than sarcasm.

4. **contextual clues:**
   - without more context about the relationship between the individuals or the preceding conversation, it's challenging to definitively determine sarcasm.
   - however, based on the given text alone, there are no strong indicators of sarcasm.

based on the analysis, the text ""@bigedh456 u know that. how u doing??"" does not exhibit clear signs of sarcasm. therefore, the correct label is:

**answer: not sarcastic**",0,0
25,@LukeLPearson hmm... let me think about that #sarcasm,"therefore, the correct label for the input text ""@lukelpearson hmm... let me think about that #sarcasm"" is:

**sarcastic**

let's break it down step by step to determine the correct label for the input text:

1. **identify key indicators:**
   - the text includes the hashtag `#sarcasm`, which is a strong indicator that the statement is sarcastic.

2. **analyze the content:**
   - the phrase ""hmm... let me think about that"" is often used in a sarcastic manner to imply that the answer is obvious or that the speaker is not actually going to think about it.

3. **contextual clues:**
   - the use of ""hmm..."" suggests a pause for thought, which can be used sarcastically to mock the need for consideration.
   - the hashtag `#sarcasm` explicitly labels the statement as sarcastic.

4. **conclusion:**
   - given the explicit hashtag and the context of the phrase, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is **'sarcastic'**.",1,1
26,"If you wanna look like a badass, have drama on social media #not","- given the negation and the context provided by the hashtag, the text is clearly intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
27,How dare Charles Barkley have an intelligent conversation about race. #sarcasm #CharlesBarkley,"sure, here is the improved answer based on the analysis:

**answer:**

let's break it down step by step to determine whether the input text is sarcastic or not.

1. **identify the content**: the input text is: ""how dare charles barkley have an intelligent conversation about race. #sarcasm #charlesbarkley.""

2. **examine the hashtags**: the text includes the hashtag ""#sarcasm,"" which is a strong indicator that the statement is sarcastic.

3. **analyze the tone and context**:
   - the phrase ""how dare charles barkley have an intelligent conversation about race"" suggests a tone of disbelief or mockery.
   - the use of ""how dare"" typically implies that the speaker finds the situation surprising or inappropriate, which can be a sign of sarcasm when used in this context.
   - the statement implies that it is unexpected or unusual for charles barkley to have an intelligent conversation about race, which is a sarcastic remark.

4. **consider the subject**: charles barkley is a well-known public figure, and the statement implies that it is unexpected for him to have an intelligent conversation about race. this unexpectedness is often a hallmark of sarcasm.

5. **final assessment**: given the explicit hashtag ""#sarcasm"" and the mocking tone of the statement, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
28,"@LaurenBailes I think the general rule is, if it's open all night, pull an all-nighter.","- the statement seems to be making an ironic or exaggerated suggestion, which is a common characteristic of sarcasm.

based on this analysis, the text appears to be sarcastic.",1,0
29,Natalie Prass - Bird of Prey: http://t.co/n7YgEkpr4l via @YouTube,the correct label for the input text is **'not sarcastic'**.,0,0
30,Nooooooooooo again it's on!!! #PickANewSong #CantStandIt,"**sarcastic**

sure, let's break down the text to determine if it is sarcastic or not.

1. **text analysis**:
   - ""nooooooooooo again it's on!!!"": the elongated ""no"" and the exclamation marks suggest a strong emotional reaction, likely frustration or annoyance.
   - ""#pickanewsong"": this hashtag indicates a desire for a different song, implying that the current song is not liked.
   - ""#cantstandit"": this hashtag explicitly states that the speaker cannot tolerate the current situation, reinforcing the negative sentiment.

2. **context and tone**:
   - the use of ""nooooooooooo"" and multiple exclamation marks often conveys exaggeration, which is a common feature of sarcasm.
   - the hashtags suggest that the speaker is repeatedly exposed to the same song and is expressing a strong dislike for it.

3. **sarcasm indicators**:
   - exaggeration: the elongated ""no"" and multiple exclamation marks.
   - negative sentiment: the hashtags clearly express frustration and dislike.
   - repetition: the phrase ""again it's on"" suggests that this is a recurring issue, which can add to the sarcastic tone.

given these points, the text appears to be expressing frustration in an exaggerated manner, which is a hallmark of sarcasm.

**conclusion**: the text ""nooooooooooo again it's on!!! #pickanewsong #cantstandit"" is best classified as ""sarcastic"".",1,0
31,"Being a hipster now is so mainstream. Oh, the irony. #hipster #irony","- given the explicit mention of irony and the mocking tone of the statement, it is reasonable to classify this text as sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
32,@BunnyDhillon17 exactly and we are fighting like animals,"sure, here is the improved answer based on the analysis:

**response summary**: the text is analyzed for literal meaning, contextual clues, tone, and social media context, concluding that the text is likely sarcastic.

**flaws and faulty logic**:
1. **contextual assumption**: the response assumes that social media posts are often sarcastic, which may not always be true. this assumption can lead to bias in interpretation.
2. **exaggeration as sarcasm**: the response equates exaggeration with sarcasm without considering that exaggeration can be used for emphasis or dramatic effect without being sarcastic.
3. **lack of specific context**: like the other responses, it does not consider the specific context of the conversation, which is essential for accurately determining sarcasm.

### improved answer

to determine whether the input text ""@bunnydhillon17 exactly and we are fighting like animals."" is sarcastic or not, we need to analyze the context and tone of the message. here are the steps to work through this:

1. **identify the literal meaning**: the literal meaning of the text is that the speaker agrees with someone (indicated by ""exactly"") and mentions that they are fighting like animals.

2. **contextual clues**: the phrase ""fighting like animals"" is often used metaphorically to describe intense or chaotic fighting. the word ""exactly"" suggests agreement with a previous statement, which we don't have, but it implies that the speaker is reinforcing a point.

3. **tone and intent**: sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic tone. the phrase ""fighting like animals"" could be an exaggeration, which is a common feature of sarcasm.

4. **social media context**: given that this is a tweet, social media posts often use sarcasm to convey frustration, humor, or criticism. however, it's important not to assume sarcasm solely based on the medium.

5. **overall interpretation**: the combination of ""exactly"" and the exaggerated metaphor ""fighting like animals"" suggests that the speaker might be using sarcasm to highlight the absurdity or intensity of the situation. however, without the previous statement for full context, this interpretation remains somewhat speculative.

based on these steps, the text likely has a sarcastic tone. therefore, the correct label for the input text is:

**sarcastic**",1,0
33,http://t.co/PfJ92w4CwZ #TeenAnalCasting #Top Top 50 Christian Songs For 2012,"the correct label for the input text is ""sarcastic"".",1,0
34,The girls on #SororitySisters thought they'd get rich and famous but instead they be like... http://t.co/yGnRtq0tVy,"- the text sets up an expectation (getting rich and famous) and then contrasts it with an implied disappointing reality. this contrast, along with the tone and structure, strongly suggests sarcasm.

therefore, the correct label for the input text is **'sarcastic'**.",1,0
35,"Speaking of #country #music albums, anyone else think #SundownHeavenTown feels more like a #TimMcGraw album than, say, his previous three?",the correct label for the input text is: **not sarcastic**.,0,0
36,http://t.co/fepZHFy79Z #TeenAnalCasting #Sex Sex and the City 2 Movie Casting Auditions NYC Summer 2009,"sure, let's work through this step by step.

### step 1: determine the best answer option
the researcher did not explicitly state which answer they thought was best, but based on the critiques, it seems that all three answers have similar flaws. however, response option 2 provides a slightly more detailed analysis of the context and tone, which might make it the best candidate for improvement.

### step 2: improve the best answer
to improve response option 2, we need to address the flaws identified:
- consider other explanations for the inappropriate hashtags.
- provide a more thorough analysis of why the hashtags might be used sarcastically.
- acknowledge the possibility of spam or unrelated content.

### step 3: print the improved answer in full

**improved response option 2:**

1. **examine the content:**
   - the text includes a url: ""http://t.co/fepzhfy79z""
   - it has hashtags: ""#teenanalcasting"" and ""#sex""
   - it mentions a movie: ""sex and the city 2""
   - it talks about ""movie casting auditions nyc summer 2009""

2. **context and tone:**
   - the hashtags ""#teenanalcasting"" and ""#sex"" are explicit and seem out of place when discussing a mainstream movie like ""sex and the city 2.""
   - the mention of ""sex and the city 2 movie casting auditions"" seems like a legitimate announcement, but the hashtags make it appear inappropriate and potentially sarcastic.

3. **intended meaning:**
   - the juxtaposition of explicit hashtags with a mainstream movie casting announcement suggests a mocking or sarcastic tone.
   - the use of explicit content in a context where it doesn't fit can be a form of sarcasm to highlight the absurdity or to mock the situation.
   - however, it is also possible that the text could be a spam post or an unrelated tweet that accidentally includes the movie casting information.

4. **conclusion:**
   - given the inappropriate and seemingly ironic use of hashtags in relation to the movie casting call, the text appears to be sarcastic.
   - however, it is important to consider the possibility that the text could be spam or an unrelated post. without additional context, the most likely interpretation is that the text is sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,0
37,"season 6 episode 3 carries outfit, simple & chic 👌 http://t.co/QuliJvFNdK","- based on the analysis, the text appears to be genuinely praising the outfit without any obvious signs of sarcasm.

therefore, the correct label for the input text is: **not sarcastic**.",0,0
38,Well got the truck buried today perfect way to start a rainy Wednesday work day off #not #annoyed #pissed,"sure, here is the improved answer in full:

**response:**
- the text describes a negative situation: ""got the truck buried today.""
- the phrase ""perfect way to start a rainy wednesday work day off"" seems to imply that the speaker is not actually pleased with the situation, as getting a truck buried and having a rainy workday are generally considered undesirable.
- the hashtags used are #not, #annoyed, and #pissed.
- these hashtags indicate negative emotions and frustration.
- the use of the word ""perfect"" in this context is likely sarcastic because it contrasts with the negative situation described.
- the overall tone of the message suggests that the speaker is not genuinely happy about the situation but is instead expressing their displeasure in a sarcastic manner.

given these points, the text appears to be using sarcasm to convey frustration about the situation. therefore, the correct label for the input text is:

**sarcastic**",1,1
39,"On the train and surrounded by posh people, I'm so at home! #not #stickoutlikeasorethumb","- the initial statement ""i'm so at home!"" is not meant to be taken literally.
   - the hashtags clarify that the speaker actually feels the opposite of what they initially stated.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,1
40,Stupid #doctors visits is gonna bury me!! Now that's #irony,"- the text uses irony to express frustration, which is a common characteristic of sarcasm.
   - the explicit mention of ""irony"" reinforces the sarcastic tone.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,1
41,"Love the way @virginmedia says fault from last night will be fixed by 4pm, only to see a man in a van pull up at 4pm to fix the fault #irony","- given the context, the use of irony, and the mocking tone, it is reasonable to conclude that the text is sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
42,Planning a vacation instead of studying.... My priorities are in line. #NOT,"- the text uses irony and contradiction to convey a meaning opposite to the literal interpretation.
   - the explicit negation with ""#not"" confirms the sarcastic intent.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,1
43,Dan said he's going to have a sign for me at the airport when I fly in lol #SoCute #3MoreWeeks,"- given the positive tone, the use of ""#socute,"" and the anticipation expressed in ""#3moreweeks,"" it seems that the speaker is genuinely looking forward to the event and finds the gesture cute.
   - there is no strong indication of sarcasm in the text.

therefore, the correct label for the input text is:

**not sarcastic**",0,0
44,You decide to go on vacation without me sleep? Reaaaal nice. #considerate #not 😒💤,"- given the use of elongated words, negating hashtags, and the unamused emoji, the text is clearly intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.
```",1,1
45,@ChainAttackJay No sugar during christmas time? :(,"- given the context and the indicators, it is likely that the statement is sarcastic. the user is probably not genuinely sad about not having sugar during christmas but is instead using sarcasm to highlight how unusual or disappointing that idea is.
   - however, we should also acknowledge the possibility of a literal interpretation where the user is genuinely expressing disappointment.

therefore, the correct label for the input text ""@chainattackjay no sugar during christmas time? :("" is **'sarcastic'**.",1,0
46,Can't wait to have an afternoon schedule because of you. It's gonna be so much fun #not,"- the text uses positive phrases in a context that implies the opposite meaning, which is a common characteristic of sarcasm.
   - the hashtag ""#not"" explicitly negates the positive statement, reinforcing the sarcastic tone.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,1
47,@siddharth_0703 180 dead on 26/11 n more than 10k our ppl killed in terror attacks till date but not 1 paki show sympathy 2 them #irony,the correct label for the input text is **'sarcastic'**.,1,1
48,the ONLY time a crime becomes a federal crime @RBRNetwork1 @TheOldBreed1775 @Joseph_WarrenDR @jus1314tin @IndyEnigma @CoutoPanda,"the correct label for the input text is ""sarcastic.""",1,0
49,this music is for the people and not for the money. peace and love. http://t.co/jPHID2P2Wc #KINGLIFE,"- given the straightforward and positive nature of the text, and considering the broader context, it does not exhibit characteristics typically associated with sarcasm.

based on this analysis, the correct label for the input text is:

**not sarcastic**",0,0
50,Rangers league game with Alloa moved because of the Petrofac Cup final in April... #irony,"sure, let's proceed with the task.

**improved answer**:

1. **identify key elements**:
   - the text mentions a ""rangers league game with alloa"" being moved.
   - the reason given is ""because of the petrofac cup final in april.""
   - the hashtag ""#irony"" is included at the end.

2. **understand the context**:
   - the rangers are a well-known football (soccer) team.
   - the petrofac cup is a lower-tier competition compared to the league games.
   - moving a league game, which is generally considered more important, for a lower-tier cup final could be seen as ironic.

3. **analyze the hashtag**:
   - the hashtag ""#irony"" suggests that the author finds the situation ironic.
   - irony often involves sarcasm, where the intended meaning is opposite to the literal meaning.

4. **determine the tone**:
   - the tone of the message, especially with the inclusion of ""#irony,"" indicates that the author is likely being sarcastic about the situation.

5. **assign the label**:
   - given the context and the use of ""#irony,"" it is reasonable to conclude that the text is sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
51,How to Find a Life Coach (& the questions you need to ask before hiring one) http://t.co/8qgrXywmNe via> @DrGaryWood,"- ""how to find a life coach (& the questions you need to ask before hiring one) http://t.co/8qgrxywmne via> @drgarywood.""
- the text appears to be providing information on how to find a life coach and what questions to ask before hiring one. it includes a link to presumably more detailed content and credits @drgarywood.
- the text does not contain any obvious indicators of sarcasm such as exaggerated praise, contradictory statements, or a mocking tone.
- it seems to be straightforward and informative.
- the intended audience seems to be individuals interested in hiring a life coach and seeking guidance on how to do so.
- the inclusion of a link and a mention of a professional (dr. gary wood) suggests a serious and helpful intent.
- based on the analysis, the text does not exhibit characteristics of sarcasm. it appears to be a genuine attempt to provide useful information.
- the correct label for the input text is **'not sarcastic'**.",0,0
52,I wonder what was the holiday rituals for true Africans,"based on the researcher's critique, it seems that the third response option was considered the best, despite its flaws. here is the improved version of that answer:

---

to determine whether the input text ""i wonder what was the holiday rituals for true africans."" is sarcastic or not, we need to analyze the context, tone, and possible underlying meanings. here’s a step-by-step approach:

1. **literal meaning**: the literal meaning of the sentence is a curiosity about the holiday rituals practiced by ""true africans.""

2. **context and tone**: sarcasm often involves saying something in a way that implies the opposite of the literal meaning, often with a mocking or ironic tone. without additional context, it is challenging to definitively determine the tone. however, the phrase ""true africans"" could be seen as potentially loaded or controversial, depending on the context in which it is used.

3. **possible interpretations**:
   - if the speaker genuinely wants to know about the holiday rituals of africans, the statement is not sarcastic.
   - if the speaker is using ""true africans"" in a way that implies a stereotype or is mocking the idea of authentic cultural practices, it could be sarcastic.

4. **cultural sensitivity**: the phrase ""true africans"" might be problematic as it can imply a narrow or stereotypical view of african identity, which is diverse and multifaceted. this could hint at a sarcastic undertone if the speaker is aware of this complexity and is using the phrase ironically.

5. **additional context**: to make a more accurate determination, additional context is needed. for example, knowing the speaker's usual tone, the surrounding conversation, or any previous statements can provide better insights into whether the statement is sarcastic.

6. **conclusion**: without additional context, it is difficult to definitively label the statement. however, given the potential for the phrase ""true africans"" to be used in a sarcastic or ironic manner, there is a reasonable likelihood that the statement could be sarcastic.

based on the analysis, the most appropriate label for the input text is:

**sarcastic**",0,0
53,Been at the ER now since 10... #yay #not,"- the combination of a negative situation (er visit) with a positive hashtag (""#yay"") followed by a negation (""#not"") strongly indicates sarcasm.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,1
54,@LanceMedow Suhs been clean for 2 years and has only been in the league for five don't act like he was dirty for 10 years#not biased my ass,"- given the context, tone, and specific phrases used, it is clear that the speaker is being sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,0
55,"@StevePulcinella @Coseph05 thank you studs for perfecting and teaching my bench, respectively. Props on form from lifters in AL. #DYEL","- given the positive tone of the main message and the potential for the hashtag to be playful rather than purely sarcastic, it is possible that the message is not entirely sarcastic. however, the hashtag does introduce an element of sarcasm.

therefore, the correct label for the input text is: **not sarcastic**.",0,0
56,Haley approves of her new hammock 🐭 #ratsofinstagram http://t.co/yvggcaPChg,"- given the straightforward and positive nature of the text, along with the context provided by the hashtag and emoji, it does not appear to be sarcastic.

therefore, the correct label for the input text is: **not sarcastic**.",0,0
57,"30 years on, people still haven't got justice they deserve. #BhopalGasTragedy Yet another brilliant job done by the Americans #sarcasm","sure, let's proceed step by step to improve the best answer option and then print the improved answer in full.

### step 1: identify the best answer option
the researcher did not explicitly state which answer option was the best, but based on the critique, it seems that all three options had similar flaws. however, response option 3 provided a slightly more structured approach by mentioning both the content and the context, even though it still had flaws.

### step 2: improve the best answer option
to improve response option 3, we need to:
1. avoid repetition.
2. provide a deeper contextual analysis.
3. not overly rely on the hashtag ""#sarcasm"".

### step 3: print the improved answer in full

**improved answer:**

to determine whether the input text is sarcastic or not, let's break it down and analyze the components:

1. **content analysis**:
   - the text mentions a serious issue: ""30 years on, people still haven't got justice they deserve. #bhopalgastragedy"".
   - this part of the text is factual and highlights a long-standing injustice related to the bhopal gas tragedy.

2. **identifying sarcasm**:
   - the next part of the text says: ""yet another brilliant job done by the americans #sarcasm"".
   - the phrase ""yet another brilliant job done by the americans"" is likely not meant to be taken literally. given the context of the bhopal gas tragedy, it is highly unlikely that the speaker genuinely believes the americans did a ""brilliant job"". instead, this phrase is used to convey the opposite sentiment, highlighting negligence or wrongdoing.

3. **contextual clues**:
   - the bhopal gas tragedy was a catastrophic industrial disaster that occurred in india, and the reference to americans likely points to the american company involved, union carbide corporation. the disaster resulted in thousands of deaths and long-term health issues for the survivors.
   - the phrase ""brilliant job"" is used sarcastically to criticize the handling of the situation by the americans, implying that their actions were far from brilliant and were, in fact, disastrous.

4. **hashtag analysis**:
   - the hashtag ""#sarcasm"" explicitly indicates that the statement is meant to be taken sarcastically. however, even without the hashtag, the context and tone of the statement would suggest sarcasm.

therefore, the correct label for the input text is:

**sarcastic**",1,1
58,"Pips who drop out of school n have Kirya as 'eir role model tht ey wana sing too..guy spix Portuguese,French,english...#Not a school dropout","- the text uses a factual statement to counter a stereotype, which can be seen as a form of sarcasm because it highlights the absurdity of the stereotype by presenting a contrasting reality.
   - the tone and context suggest that the statement is meant to be ironic, as it points out the misconception in a somewhat mocking way.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,0
59,Free Pets and Animals Books #freebiebookdownload http://t.co/yL9ads7Cyf #Pets,"sure, here is the improved answer based on the best option identified:

**not sarcastic**

let's break down the process to determine whether the given text is sarcastic or not.

1. **understand the content**: the text is promoting free books related to pets and animals. it includes hashtags and a link, which is typical for promotional content on social media.

2. **identify indicators of sarcasm**: sarcasm often involves saying the opposite of what one means, using exaggerated expressions, or having a tone that suggests mockery or irony. common indicators include:
   - exaggeration or hyperbole
   - contradictory statements
   - context that suggests the statement is not to be taken literally

3. **analyze the text**:
   - ""free pets and animals books"" is a straightforward statement.
   - ""#freebiebookdownload"" and ""#pets"" are hashtags that categorize the content and make it discoverable.
   - the link provided is typical for sharing resources or promotional content.

4. **context and tone**: the tone of the text appears to be promotional and informative. there is no evident exaggeration, contradiction, or irony in the statement.

5. **consider broader context**: without additional context suggesting that the offer is not genuine or that there is some underlying joke, the text appears to be a sincere promotion. if the account is known for sarcastic posts, this could change the interpretation, but based on the text alone, there are no clear indicators of sarcasm.

6. **conclusion**: based on the analysis, the text does not exhibit characteristics of sarcasm. it seems to be a genuine promotion of free books related to pets and animals.

therefore, the correct label for the input text is:

**not sarcastic**",0,0
60,@PFF_Pete There will be no next employer in NFL for Trestman. He was a disgraceful hire and never stood a chance.,"- given the direct and critical nature of the text without any apparent irony or contradiction, it seems to be a genuine expression of disapproval rather than sarcasm.
   - however, considering the possibility of hyperbole or exaggeration, there is a slight chance that the text could be sarcastic. but based on the information provided, it is more likely to be a straightforward criticism.

based on this analysis, the correct label for the input text is:

**not sarcastic**",0,0
61,Loooovvveeeeeee when my phone gets wiped -.- #not,"the correct label for the input text is ""sarcastic"".
```",1,1
62,Painting all cops with a broad brush because of the actions of a few is the same logic racists use. #Irony,"- given the use of irony and the critical comparison, the text is likely intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
63,Don't know if I can handle this crazy 11-2 shift. It's so long I might pass out on the job! #sarcasm,"- the use of exaggeration, the explicit hashtag ""#sarcasm,"" and the overstatement of the shift's difficulty clearly indicate that the text is meant to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
64,I just love being ignored😊|#not😒,"""i just love being ignored😊|#not😒.""
- the use of positive language (""i just love"") in a context that is typically negative (being ignored) is a common indicator of sarcasm.
- the hashtag ""#not"" directly contradicts the initial positive statement, which is a clear sign of sarcasm.
- the contrasting emojis (😊 and 😒) add to the sarcastic tone by juxtaposing positive and negative emotions.
- additionally, the phrase ""i just love"" is often used sarcastically in everyday language to express the opposite of what is being stated. this context, combined with the explicit negation and the use of emojis, strongly suggests that the text is sarcastic.",1,1
65,"#Irony RT @West1Jess: If you're going to give someone a scathing, 1-Star review for poor grammar, FFS use proper grammar.","- given the explicit mention of irony, the nature of the statement, and the additional context provided by the harsh critique and frustrated tone, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is:

**sarcastic**",1,1
66,Produce Mobile Apps #not http://t.co/3OV57ZhqcH http://t.co/wX1DbI8W9M,"- given the use of the hashtag ""#not,"" it is clear that the statement ""produce mobile apps"" is intended to be sarcastic.

therefore, the correct label for the input text is:

**sarcastic**",1,1
67,Decide that you want it more than you are afraid of it. -Bill Cosby|#irony,"- given the motivational nature of the quote juxtaposed with the hashtag ""#irony"" and the context of bill cosby's controversial status, it suggests that the statement is not meant to be taken straightforwardly and is likely sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
68,"Finally finished the first season of #VeronicaMars. Move over, #CliffHuxtable. Keith Mars is the new sheriff--er, ultimate #TV dad--in town.","the text exhibits elements that could be interpreted as either genuine praise or playful sarcasm. given the playful and humorous tone, it is possible that the speaker is being sarcastic. however, without more context, it is difficult to definitively determine the speaker's intent.

the correct label for the input text is **""sarcastic""**.",1,0
69,Merry Christmas to all those soldiers out there that couldn't make it home! I love you all ?,"- based on the analysis, the text does not exhibit characteristics of sarcasm.
   - the sentiment is consistent with the literal meaning, and there is no indication of an underlying sarcastic tone.

therefore, the correct label for the input text is: **not sarcastic**.",0,0
70,About as relevant as Michael Sam and Jason Collins. RT @eonline: Major League Baseball umpire Dale Scott comes out as gay.,"- given the context and the tone, it appears that the statement is minimizing the importance of the news about dale scott in a way that could be interpreted as sarcastic.

therefore, the correct label for the input text is:

**sarcastic**",1,0
71,Getting Final Jeopardy correct on Kids Jeopardy boosts my self-esteem,"sure, let's work through this step by step to ensure we have the right answer.

### step 1: determine the best answer option
the researcher provided critiques for each of the three responses. based on the critiques, it seems that response option 3 was the most detailed and had fewer critical flaws compared to the others. it focused on identifying sarcasm indicators such as exaggeration and irony.

### step 2: improve the best answer
to improve response option 3, we need to address the identified flaws:
1. **confirmation bias**: consider evidence that might suggest the statement is not sarcastic.
2. **overemphasis on irony**: acknowledge that some people might genuinely feel proud of small achievements.
3. **lack of contextual analysis**: include a broader context, such as the speaker's background or personality.

### step 3: print the improved answer in full

**improved answer**:
sure, let's break down the text to determine if it is sarcastic or not.

1. **literal meaning**: the sentence states that getting the final jeopardy question correct on kids jeopardy boosts the speaker's self-esteem.

2. **context and implication**:
   - **kids jeopardy**: this is a version of the game show jeopardy designed for children, implying that the questions are easier than those on the regular version.
   - **boosts self-esteem**: normally, achieving something challenging boosts self-esteem. here, the speaker is talking about an achievement in a context designed for children, which is generally considered less challenging for an adult.

3. **sarcasm indicators**:
   - **exaggeration**: the speaker is likely exaggerating the impact of getting a question right on a children's show.
   - **irony**: there is an ironic contrast between the simplicity of the task (answering a kids jeopardy question) and the significant boost in self-esteem it supposedly provides.

4. **considering alternative interpretations**:
   - it is possible that the speaker is a child or someone who genuinely finds the achievement meaningful. in such a case, the statement might not be sarcastic.
   - the speaker's background or personality could influence whether the statement is sarcastic or not. for example, someone with low self-esteem might genuinely feel a boost from small achievements.

5. **conclusion**: while the statement has strong indicators of sarcasm, such as exaggeration and irony, it is important to consider the context and the speaker's perspective. given the likely intent behind the statement and the common use of sarcasm in similar contexts, it is reasonable to conclude that the statement is sarcastic.

therefore, the correct label for the input text is:

**sarcastic**",0,0
72,itsfunny bc people think im quiet|but im just listening toeveryones convos|and figuring out ur weaknesses|todestroy u later in life #sarcasm,"- given the explicit hashtag ""#sarcasm"" and the exaggerated nature of the statements, it is clear that the text is meant to be sarcastic.

therefore, the correct label for the input text is: **'sarcastic'**.",1,1
73,"Woke Up , showered , made a lunch and got ready for work only to realize that I have the whole weekend off. 😅","sure, let's proceed step by step to improve the best answer option identified by the researcher.

**improved answer:**

let's break down the text to determine whether it is sarcastic or not.

1. **text analysis**:
   - ""woke up, showered, made a lunch and got ready for work only to realize that i have the whole weekend off. 😅""

2. **literal meaning**:
   - the person describes a series of actions typically associated with preparing for a workday: waking up, showering, making lunch, and getting ready for work.
   - the realization that they have the whole weekend off comes after these preparations.

3. **context and incongruity**:
   - the actions described (waking up, showering, making lunch, getting ready for work) are unnecessary if the person has the weekend off.
   - the emoji ""😅"" often indicates a sense of awkwardness or embarrassment, which can be associated with the realization that the preparations were unnecessary.

4. **sarcasm indicators**:
   - sarcasm often involves saying something in a way that implies the opposite or highlights an absurdity.
   - in this case, the detailed description of preparing for work, followed by the realization that it was all for nothing, suggests a sense of irony or absurdity.

5. **consideration of alternative interpretations**:
   - while the text could be interpreted as simply sharing an unexpected or amusing event, the combination of the unnecessary actions and the ""😅"" emoji strongly suggests a sarcastic tone.
   - the person is likely highlighting the irony of their situation, which is a common characteristic of sarcasm.

therefore, the correct label for the input text is **'sarcastic'**.",1,0
74,@bencasselman @davidmwessel @PaulKrugmanBlog @TheDailyShow @DemocracyNow How many of those jobs earn #middleclass wages? #Economics #Math #Z,"- given the critical nature of the question, the rhetorical style, and the context provided by the mentions and hashtags, it is reasonable to interpret the tweet as sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,0
75,I reckon straight women fancy victoria secret models more than straight men do #victoriasecret #irony,"- given the use of the hashtag `#irony`, the context that contradicts common expectations, and the casual tone of the statement, it is reasonable to classify this statement as sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
76,Incredible insight on the @VIKTORIAMODESTA #bornrisky campaign: http://t.co/9UJQRmsKJm #amputee #movement #equality #art #prosthetics,"- given the positive language and the serious nature of the hashtags, it is reasonable to conclude that the tweet is likely not sarcastic. however, without additional context, it is not possible to be absolutely certain.

therefore, the correct label for the input text is: **not sarcastic**.",0,0
77,Love #hiphop mix tapes or have a mixtape to promote check out http://t.co/p3gz74UIhG follow them on twitter #undergroundhiphop,the correct label for the input text is: **not sarcastic**.,0,0
78,"Extended cut ""NICHA"" https://t.co/qdzpcuRqc1 #trailer #spoof #film #dramatic #action #film2014 #youtube #fightscenes",the correct label for the input text is **'not sarcastic'**.,0,0
79,@NormanWalshUK Stunning work. #british #textiles #footwear #madeinbritain #not-a-nike-clone,"- given the context and the potential for both genuine praise and sarcasm, it is important to consider the overall positive tone of the text.
   - the multiple positive hashtags suggest that the user might be genuinely praising the product for its unique qualities.

therefore, the correct label for the input text is: **not sarcastic**.

---",0,0
80,@PotPolitics @foxnewspolitics Sent it but too slow. I had already posted.,"therefore, the correct label for the input text is: **sarcastic**.",1,0
81,#FEMALECONDOM #anally #vaginally #prevent STD's/HIV/pregnancy #latex #free #NOT #Restrictive/tight #women/gay men http://t.co/KOZkgTpgca,**sarcastic**,1,0
82,Little cutie #Chico #Dog #Doggy #Puppy #Sweet #Cute #UK #Black #Biscuit #Not #Mine #Mini #Miss #My http://t.co/FklIanJqox,"based on the analysis, the researcher likely thought that response option 1 was the best, as it provided a more detailed breakdown of the content, tone, and sentiment. however, it still had some flaws that need to be addressed. here is the improved version of response option 1:

**improved response option 1:**

to determine whether the given text is sarcastic or not, let's analyze it step by step:

1. **content analysis**:
   - the text describes a dog using affectionate and positive terms such as ""little cutie,"" ""sweet,"" ""cute,"" and ""mini.""
   - it includes hashtags that are commonly used to describe pets, such as #dog, #doggy, #puppy, #cute, and #sweet.
   - the text also includes a link, which might be a picture of the dog.

2. **tone and context**:
   - the tone of the text appears to be genuinely affectionate and positive.
   - there are no obvious indicators of sarcasm, such as exaggeration, contradiction, or a mocking tone.
   - however, we should consider the possibility of subtle sarcasm, especially in the context of social media where tone can be ambiguous.

3. **hashtags and phrases**:
   - the hashtags and phrases used are consistent with someone sharing a cute picture of a dog.
   - the hashtag #not #mine might indicate that the dog does not belong to the person posting, but this does not necessarily imply sarcasm. it could be a factual statement.
   - we should also consider the potential for irony in the use of hashtags, but in this case, the overall context does not strongly suggest sarcasm.

4. **overall sentiment**:
   - the overall sentiment of the text is positive and straightforward.
   - there is no apparent contradiction or irony that would suggest sarcasm.

5. **contextual consideration**:
   - without additional context about the author's typical posting style or previous posts, it is challenging to definitively rule out sarcasm. however, based on the information provided, the text does not exhibit strong characteristics of sarcasm.

based on this analysis, the text does not exhibit characteristics of sarcasm. therefore, the correct label for the input text is:

**not sarcastic**",0,0
83,@GlobalGrind Niagra Falls tho... Really? #irony #LOL,"given these points, the text ""@globalgrind niagra falls tho... really? #irony #lol."" is likely intended to be sarcastic.

**label: sarcastic**",1,1
84,"If we win against Poland and Scotland, does that put us 65th in the world rankings. @YouBoysInGreen @FAIreland #Sarcasm","- given the context, the rhetorical nature of the question, and the explicit hashtag, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **'sarcastic'**.
```",1,1
85,#Myanmar #men #plead #not #guilty to #murder of #British #tourists. http://t.co/flrKr3H6Kl via @reuters,the correct label for the input text is **'not sarcastic'**.,0,0
86,"Since the tribunal was established 14 years ago, no complaint against the intelligence services has ever been upheld. #trustthesystem #not","- the combination of the factual statement with the negating hashtag ""#not"" suggests that the speaker is being sarcastic about the effectiveness or fairness of the tribunal.

therefore, the correct label for the input text is **'sarcastic'**.",1,1
87,@LadySandersfarm: Garner protesters chant 'F*ck Fox News' despite Fox agreeing with them http://t.co/GWIS4hZAI6 #EricGarner #Irony,the correct label for the input text is **'sarcastic'**.,1,1
88,"@TheOliverStone After 1989, why did NATO need to expand?","**conclusion**: the correct label for the input text is ""not sarcastic"".

**flaws and faulty logic**:
1. **assumption of tone**: the response assumes that the lack of obvious indicators of sarcasm (e.g., exaggerated praise, obvious contradictions) means the text is not sarcastic. however, sarcasm can be subtle and context-dependent.
2. **context ignorance**: the response does not fully consider the context of addressing oliver stone, who is known for his critical views. this context could imply a sarcastic tone even if the text appears straightforward.
3. **literal interpretation**: the response relies heavily on a literal interpretation of the text, which can be misleading when dealing with sarcasm. sarcasm often involves saying something that appears straightforward but is meant to be taken ironically.",0,0
89,The #Irony of playing this song on my way to #work |#NoMoney #PartTimeCooks blackmossptc thanks for... http://t.co/n9b7T2Xj84,"- given the use of the word ""irony"" and the context provided by the hashtags, it is reasonable to interpret this text as sarcastic.

therefore, the correct label for the input text is:

**sarcastic**",1,1
90,You are taking your responsibilities so seriously today that i... More for Leo http://t.co/HJ6TebH4o6,"- given the exaggeration and the trailing off with an ellipsis, the text likely carries a sarcastic tone.

therefore, the correct label for the input text is:

**sarcastic**",1,0
91,@RozieBreen @CllrKWakefield @tomriordan @GaryVerity @BBCLeedsif we get it right for business the trickle down fairy will do the rest #NOT,"sure, here is the improved answer in full:

to determine whether the input text is sarcastic or not, let's analyze it step by step:

1. **examine the content**:
   - the text mentions ""if we get it right for business the trickle down fairy will do the rest"".
   - the phrase ""trickle down fairy"" is likely a sarcastic reference to the ""trickle-down economics"" theory, implying disbelief in its effectiveness.

2. **identify indicators of sarcasm**:
   - the use of ""trickle down fairy"" suggests a mocking tone, as it anthropomorphizes an economic theory in a whimsical and dismissive way.
   - the hashtag ""#not"" at the end explicitly negates the preceding statement, which is a strong indicator of sarcasm.

3. **context and tone**:
   - the overall tone of the message appears to be critical and mocking, especially towards the idea that getting business right will automatically lead to broader benefits.
   - the context of the conversation, involving public figures and a news outlet, suggests a discussion on economic policies, where sarcasm is often used to critique or express skepticism.

given these points, the text is clearly using sarcasm to convey skepticism about the effectiveness of trickle-down economics.

therefore, the correct label for the input text is: **sarcastic**.",1,1
92,can you not understand that not EVERYTHING is about the President? @RBRNetwork1 @goteamslots @BrianBullinger @jtarleta53,"given these points, the text appears to be using sarcasm to criticize someone for making everything about the president. however, without additional context, there is a slight possibility that it could be a genuine expression of frustration. based on the available information, the most likely label for the input text is:

**sarcastic**

---

this improved answer addresses the flaws identified by the researcher and provides a more nuanced analysis.",1,0
93,When you're in the doctors waiting room and hear a baby in the back screaming her lungs out is always a reassuring feeling #not,"- the text is sarcastic because it uses irony to convey that hearing a baby scream in a doctor's waiting room is actually not reassuring at all.

therefore, the correct label for the input text is: **sarcastic**.",1,1
94,"Well now the festive season has begun, let's take a moment to reflect on how much more royalties Slade and Wizard will get #sarcasm","- given the explicit hashtag ""#sarcasm"" and the context of the statement, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
95,"The last day of the year and I will be tweeting on my major highpoints of the year ...good, bad and ugly","- the text does not exhibit obvious characteristics of sarcasm. it appears to be a genuine statement about the person's plans to tweet about their year.
   - without additional context or knowledge of the speaker's usual tone, it is reasonable to conclude that the text is **not sarcastic**. however, it's important to remain open to alternative interpretations based on further context.

based on this improved analysis, the correct label for the input text is:

**not sarcastic**",0,0
96,MB forgot to move the elf on shelf and now 10 is asking me if Christmas is real. 😥@NannyProbss,"**not sarcastic**

sure, let's break down the text to determine if it is sarcastic or not.

1. **text analysis**:
   - ""mb forgot to move the elf on shelf"": this suggests that someone named mb forgot to perform a task related to the ""elf on the shelf"" tradition.
   - ""and now 10 is asking me if christmas is real"": this indicates that a child (presumably 10 years old) is questioning the reality of christmas because the elf was not moved.
   - ""😥@nannyprobss"": the emoji 😥 indicates sadness or concern, and @nannyprobss might be a handle or a tag to someone, possibly seeking advice or sharing the situation.

2. **context and tone**:
   - the ""elf on the shelf"" is a popular christmas tradition where parents move the elf each night to create the illusion that it is watching the children and reporting back to santa.
   - forgetting to move the elf could lead to children questioning the magic of christmas, which is a serious concern for parents who want to maintain the tradition.
   - the use of the sad emoji 😥 suggests genuine concern or distress rather than mockery or irony.

3. **sarcasm indicators**:
   - sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic tone.
   - in this case, the text does not appear to be mocking or ironic. it seems to be a straightforward expression of concern about the child's belief in christmas.

based on the analysis, the text does not exhibit the typical characteristics of sarcasm. it seems to be a genuine expression of concern.

**conclusion**: the correct label for the input text is ""not sarcastic"".",0,0
97,"@CrizzArce happy new year, da! Thanks sobra for this year 👍👍","- given the positive language and emojis, and the lack of clear indicators of sarcasm, it is reasonable to conclude that the message is not sarcastic.

therefore, the correct label for the input text is: **not sarcastic**.",0,0
98,WATCH: #Megatron from #Transformers Rant About Social Media http://t.co/M9F1MWufXH #Irony,"- given the humorous and unexpected nature of the content, combined with the explicit use of the hashtag #irony, it is reasonable to conclude that the text is likely intended to be humorous and ironic. however, without additional context, it is challenging to definitively label it as sarcastic.

therefore, the correct label for the input text is:

**sarcastic**",1,0
99,@playstation @sony #not #working when are we able to download games we paid in good faith? #psn start working again? http://t.co/MVSikoFvBl,"- given the context, tone, and choice of words, it is possible that the user is being sarcastic. however, there is also a reasonable possibility that the user is making a genuine complaint.

therefore, the correct label for the input text is:

**'sarcastic'**",1,0
100,I just wrote a 13 page paper... I was awfully tired when I was writing it and now I can't sleep. #irony,"- given the context and the use of ""#irony,"" it is reasonable to conclude that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
101,@CMBaseball41 happy birthday Skip! We will always love you! #Phillies #legend,"sure, here is the improved answer in full:

**conclusion**: the correct label for the input text is ""not sarcastic"".

**improved answer**:
to determine whether the input text is sarcastic or not, let's analyze it step by step:

1. **content analysis**:
   - the text is a birthday wish: ""@cmbaseball41 happy birthday skip! we will always love you! #phillies #legend.""
   - it includes positive sentiments: ""happy birthday,"" ""we will always love you,"" and ""legend.""
   - the hashtags ""#phillies"" and ""#legend"" suggest admiration and respect.

2. **context consideration**:
   - the use of ""skip"" as a nickname often implies familiarity and affection.
   - the hashtags indicate a connection to the philadelphia phillies, suggesting the person being addressed is likely a respected figure in the baseball community.

3. **tone and intent**:
   - the tone appears to be genuinely positive and celebratory.
   - there are no indicators of irony, exaggeration, or contradiction that are typical markers of sarcasm.

4. **external context**:
   - while the text itself does not provide external context, it is important to consider that sarcasm often relies on shared knowledge or background information. in this case, without additional context suggesting otherwise, the message appears sincere.

5. **subtlety of sarcasm**:
   - sarcasm can be subtle, but in this instance, there are no subtle cues or contradictions that suggest the message is anything other than genuine.

based on this comprehensive analysis, the correct label for the input text is:

**not sarcastic**",0,0
102,"or a trout, or northern pike|@brownbearmike1 @RBRNetwork1 @Anan_VII @Dolphin__Man @Graves9","- given the lack of clear indicators of sarcasm and the absence of context that would suggest a sarcastic tone, it is reasonable to classify this text as ""not sarcastic.""

therefore, the correct label for the input text is: **not sarcastic**.",0,0
103,One of my favorite things to do is to make people wonder...it was completely unintentional but buying Bogs mud boots in a dress will do it,"- the text does not exhibit the typical characteristics of sarcasm, such as irony or saying the opposite of what is meant.
   - the humor in the text comes from the unusual situation and the speaker's enjoyment of it, rather than from sarcasm.

based on this analysis, the correct label for the input text is:

**not sarcastic**",0,0
104,"Watching Sanjay, @JimPeteHoops ... Getting the start vs. Butler and liking what I see! #Minny","sure, here is the improved answer in full:

**not sarcastic**

let's break down the text to determine if it is sarcastic or not.

1. **text analysis**:
   - ""watching sanjay, @jimpetehoops ... getting the start vs. butler and liking what i see! #minny.""

2. **context and content**:
   - the text mentions watching someone named sanjay, who is getting the start in a game against butler.
   - the phrase ""liking what i see!"" suggests a positive sentiment.
   - the hashtag ""#minny"" likely refers to minnesota, possibly indicating a sports context.

3. **indicators of sarcasm**:
   - sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic tone.
   - common indicators include exaggerated praise, incongruity between the statement and the context, or known negative performance being praised.

4. **evaluation**:
   - the text does not contain obvious markers of sarcasm such as exaggerated praise or incongruity.
   - the sentiment appears genuinely positive without any clear indication of irony or mockery.
   - without additional context suggesting that sanjay's performance is poor or that the speaker is known for sarcasm, the text seems genuine.

based on the analysis, the text does not exhibit characteristics of sarcasm. therefore, the correct label is:

**not sarcastic**",0,0
105,There's no better way to start the week than to get your wisdom teeth taken out at 8 am!!! #not ☺😊?1,"- the combination of an overly positive statement about a negative experience, the negating hashtag, and the playful punctuation all point towards sarcasm.

therefore, the correct label for the input text is **'sarcastic'**.",1,1
106,The most exciting way to start a Friday: a presentation on structurally deficient bridges. #sarcasm #lobbyinglife,"sure, here is the improved answer in full:

sure, let's break it down step by step:

1. **identify the content**: the input text is: ""the most exciting way to start a friday: a presentation on structurally deficient bridges. #sarcasm #lobbyinglife.""

2. **look for explicit indicators**: the text includes the hashtag ""#sarcasm,"" which is a strong indicator that the statement is sarcastic.

3. **analyze the statement**: 
   - the phrase ""the most exciting way to start a friday"" is typically used to describe something fun or enjoyable.
   - however, the activity described is ""a presentation on structurally deficient bridges,"" which is generally not considered exciting by most people.

4. **contrast and incongruity**: there is a clear contrast between the expectation set by ""the most exciting way"" and the mundane or unappealing nature of the actual activity described. this incongruity is a hallmark of sarcasm.

5. **contextual clues**: the hashtag ""#lobbyinglife"" suggests that the speaker is involved in lobbying, where such presentations might be common but not necessarily exciting.

given these points, the text is clearly using sarcasm to highlight the dullness of the presentation by ironically calling it ""exciting.""

**conclusion**: the correct label for the input text is ""sarcastic.""",1,1
107,New shirt #new #shirt #im #sorry #its #just #i #literally #do #not #care #at #all http://t.co/4L8inLJg9N,"- given the context and the contradictory nature of the statement, it is reasonable to conclude that the text is sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,0
108,@terry_legg @SR_Duncan @KateOnTheGo It wasn't for one person. It was a business expense.,"**label: not sarcastic**

1. **context and content**:
   - the text is a response to a conversation involving multiple people (@terry_legg, @sr_duncan, @kateonthego).
   - the statement ""it wasn't for one person. it was a business expense."" is addressing a potential misunderstanding or clarification.

2. **literal meaning**:
   - literally, the statement is clarifying that something (presumably a purchase or expense) was not for a single individual but was instead a business-related expense.

3. **tone and implication**:
   - sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic tone.
   - the phrase ""it was a business expense"" could be interpreted as sarcastic if the context suggests that the speaker is implying the expense was frivolous or unnecessary, but they are justifying it as a business expense.

4. **contextual clues**:
   - without additional context from the preceding conversation, it is challenging to definitively determine the tone.
   - however, the use of ""it wasn't for one person"" followed by ""it was a business expense"" could imply a defensive or explanatory tone, which might suggest sarcasm if the speaker is trying to downplay the significance of the expense.

5. **common sarcastic indicators**:
   - phrases like ""oh, sure,"" ""yeah, right,"" or exaggerated statements often indicate sarcasm.
   - in this case, the statement is straightforward and lacks overt indicators of sarcasm.

given the information provided and the lack of clear sarcastic indicators, the most likely classification for this text is:

**label: not sarcastic**",0,0
109,HAHAHAHA!! Oops.......I'm addicted to @OneMoreJoke Tweets sooo FUNNY! You Got to follow him for #HILARIOUS #SARCASM #tweets #RT.,"sure, here is the improved answer in full:

**sarcastic**

let's break down the text to determine if it is sarcastic or not:

1. **exaggeration and enthusiasm**: the text starts with ""hahahaha!!"" which indicates an exaggerated expression of laughter. this can sometimes be a sign of sarcasm, especially if the laughter seems over the top. however, it's important to note that exaggerated laughter can also be genuine in some contexts.

2. **contradictory elements**: the phrase ""oops.......i'm addicted to @onemorejoke tweets sooo funny!"" contains a contradiction. the word ""oops"" suggests a mistake or something unintended, which contrasts with the enthusiastic claim of being addicted to the tweets. while ""oops"" can be playful or humorous, in this context, it adds to the sarcastic tone.

3. **use of hashtags**: the hashtags ""#hilarious #sarcasm #tweets #rt"" include ""#sarcasm"", which is a direct indicator that the text is meant to be sarcastic. although hashtags can sometimes be used ironically or humorously without genuine sarcasm, the inclusion of ""#sarcasm"" strongly suggests sarcasm in this case.

4. **context and intent**: the overall context and intent of the message seem to be mocking or making fun of the tweets from @onemorejoke. the excessive enthusiasm and the explicit mention of sarcasm suggest that the speaker does not genuinely find the tweets funny but is instead being sarcastic. while it's possible to interpret the tone as playful or genuinely enthusiastic, the combination of exaggerated laughter, contradictory elements, and the explicit mention of sarcasm points towards a sarcastic intent.

based on these observations, the correct label for the input text is:

**sarcastic**",1,0
110,@BBCiPlayer @EndorProds @mrmichaelball absolutely loved it! Well done all involved!,"the text is a tweet directed at bbc iplayer, endor productions, and michael ball. the phrase ""absolutely loved it!"" is a strong positive statement. ""well done all involved!"" is another positive statement, expressing praise. sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic tone. common indicators of sarcasm include exaggerated praise, context that contradicts the praise, or known issues with the subject being praised. the text does not contain any obvious contradictions or context that would suggest the praise is insincere. there are no exaggerated or overly dramatic phrases that might hint at sarcasm. the tone appears genuinely positive and straightforward. the overall sentiment of the text is positive. there is no evidence of irony or mockery. therefore, the correct label for the input text is: **not sarcastic**.",0,0
111,"@lnritter_ That was the case, not the recording.So comparing the two is apple & oranges.","**final answer**:

sure, let's break down the text step by step to determine if it is sarcastic or not.

1. **text analysis**:
   - the text is: ""@lnritter_ that was the case, not the recording. so comparing the two is apple & oranges..""
   - the user is addressing someone (@lnritter_).
   - the statement ""that was the case, not the recording"" seems to clarify a misunderstanding or correct a statement.
   - the phrase ""so comparing the two is apple & oranges"" is a common idiom meaning that two things are very different and should not be compared.

2. **context and tone**:
   - the idiom ""comparing apples and oranges"" is often used in a straightforward manner to highlight differences.
   - however, the context in which it is used can sometimes carry a sarcastic tone, especially if the speaker is implying that the comparison being made is obviously flawed or ridiculous.

3. **sarcasm indicators**:
   - sarcasm often involves saying the opposite of what one means, or using a tone that implies the statement is not to be taken literally.
   - in this case, the phrase ""comparing the two is apple & oranges"" could be interpreted as a straightforward statement or as a sarcastic remark, depending on the context and tone.

4. **determining the label**:
   - without additional context, it is challenging to definitively determine the tone.
   - however, the use of the idiom in this context suggests that the speaker might be pointing out an obvious difference in a way that could be interpreted as sarcastic.

given the potential for sarcasm in the phrase and the context of correcting someone, it is reasonable to classify this as ""sarcastic"".

**final answer**: sarcastic",1,0
112,Wow...lol||Need cash in your hands today? Go to http://t.co/Mn8psbZpFH||#workfromhome #not #wun #not #mca... http://t.co/2ST4Esm0xK,"- given the sarcastic indicators (""wow...lol"" and ""#not""), it is reasonable to conclude that the text is intended to be sarcastic.

therefore, the correct label for the input text is:

**sarcastic**",1,0
113,At least I don't have to clean the floor,"**answer:**

sure, let's break down the process to determine whether the input text ""at least i don't have to clean the floor"" is sarcastic or not.

1. **understanding the context**:
   - sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic way.
   - the phrase ""at least i don't have to clean the floor"" could imply relief or satisfaction about not having to perform a chore.

2. **analyzing the tone**:
   - the phrase ""at least"" can sometimes introduce a sarcastic remark, suggesting that the speaker is trying to find a silver lining in an otherwise negative situation.
   - the context in which this phrase is said is crucial. if the speaker is in a situation where cleaning the floor is a minor issue compared to a larger problem, the statement could be sarcastic.

3. **possible scenarios**:
   - if the speaker is genuinely relieved about not having to clean the floor, the statement is likely ""not sarcastic"".
   - if the speaker is facing a much worse situation and is using this statement to highlight the triviality of not cleaning the floor compared to their actual problem, it is likely ""sarcastic"".

4. **inference**:
   - without additional context, it is challenging to be certain, but the use of ""at least"" often hints at sarcasm, especially if the situation is not explicitly positive.

given the typical use of such phrases, it is reasonable to infer that the statement ""at least i don't have to clean the floor"" is likely meant to be sarcastic.

**answer: sarcastic**",0,0
114,Incidentally the foreword for movie #BhopalAPrayerForRain is by Subroto Roy Sahara - saying - justice delayed is justice denied. #Irony,"- the text uses irony to highlight the perceived contradiction between subroto roy sahara's statement and his own legal troubles.
   - the hashtag ""#irony"" explicitly points out the sarcastic nature of the statement.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,1
115,@RadiNabulsi Our 3 losses followed bye weeks & an FCS team. Do we get rid of those next year? #sarcasm,"```
idea 2: sure, let's break down the text to determine if it is sarcastic or not.

1. text analysis:
   - the text is: ""@radinabulsi our 3 losses followed bye weeks & an fcs team. do we get rid of those next year? #sarcasm.""
   - the user is addressing someone (@radinabulsi) and mentioning that their team had 3 losses following bye weeks and a game against an fcs team.
   - the user then asks a rhetorical question: ""do we get rid of those next year?""

2. indicators of sarcasm:
   - the hashtag `#sarcasm` is a direct indicator that the user is being sarcastic.
   - the rhetorical question implies that the user knows it is not possible to get rid of bye weeks and games against fcs teams, suggesting a tone of irony or mockery.

3. contextual understanding:
   - the user is likely frustrated or mocking the situation where their team lost games after bye weeks and against an fcs team, which might be considered easier opponents.
   - the use of sarcasm here is to highlight the absurdity of the situation or to express frustration in a humorous way.

4. conclusion:
   - given the direct use of the hashtag `#sarcasm` and the context of the rhetorical question, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: 'sarcastic'.
```",1,1
116,#AskSuperwomanLIVE if you could swim in any liquid besides water what would you swim in?@IISuperwomanII |4,"- given the playful and curious nature of the question, and the context of a live q&a session, it does not appear to be sarcastic.

based on this analysis, the correct label for the input text is:

**not sarcastic**",0,0
117,One of the most embarrassing losses @GoPittFootball Ever. #WTF,"the correct label for the input text is **""sarcastic""**.",1,0
118,@ProFootballTalk untrue - its Cutler's fault,"- given the context, the documented usage of the phrase, and the way the statement is structured, it is reasonable to conclude that the text is sarcastic.

therefore, the correct label for the input text ""@profootballtalk untrue - its cutler's fault."" is:

**sarcastic**

---",1,0
119,#Malala Yousufzai receives #NobelPeacePrize and #Pakistan ranks in top 10 dangerous countries !!! #irony,"- given the contrast between the positive and negative statements, the use of exclamation marks, and the explicit mention of irony, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
120,http://t.co/cbS3YfyKGw #Not so Ugly Christmas Sweater red with red snowflakes & sequins cardigan 1X XL http://t.co/Cy19OKfojm,the correct label for the input text is 'sarcastic'.,1,0
121,Testing water temperatures #excitingtimes #Not,the correct label for the input text is: **'sarcastic'**.,1,1
122,Waking up with your cat attacking your hand is always delightful..... #not,"```
idea 2: sure, let's break down the input text step by step to determine if it is sarcastic or not.

1. text analysis:
   - the sentence is: ""waking up with your cat attacking your hand is always delightful..... #not.""
   - the word ""delightful"" typically has a positive connotation, suggesting that the experience is pleasant.

2. contradictory element:
   - the hashtag ""#not"" at the end of the sentence negates the positive connotation of the word ""delightful.""
   - this contradiction between the positive word ""delightful"" and the negation ""#not"" is a strong indicator of sarcasm.

3. context and tone:
   - the context of waking up with a cat attacking your hand is generally not considered delightful.
   - the use of ellipses (""....."") before the hashtag ""#not"" adds a pause, which often emphasizes the sarcastic tone.

4. conclusion:
   - the overall tone and the contradictory elements in the sentence suggest that the speaker does not genuinely find the experience delightful.
   - instead, the speaker is using sarcasm to express that the experience is actually unpleasant.

based on this analysis, the correct label for the input text is:

sarcastic
```",1,1
123,"May not have hung out with you as much as some people, but every time we did it was a blast! You... http://t.co/Ikgz8u9Fos","the text appears to be a genuine expression of enjoyment and does not exhibit characteristics of sarcasm. therefore, the correct label for the input text is: **not sarcastic**

**improved answer:**

let's break down the text to determine if it is sarcastic or not.

1. **content analysis**:
   - the text says: ""may not have hung out with you as much as some people, but every time we did it was a blast!""
   - this statement acknowledges that the speaker did not spend as much time with the person as others did, but emphasizes that the times they did spend together were enjoyable.

2. **tone and context**:
   - the phrase ""every time we did it was a blast!"" is generally positive and suggests genuine enjoyment.
   - the initial part ""may not have hung out with you as much as some people"" could be seen as a neutral or slightly regretful statement, but it doesn't inherently carry a sarcastic tone.

3. **sarcasm indicators**:
   - sarcasm often involves saying the opposite of what one means, often in a mocking or ironic tone.
   - there are no clear indicators of irony, exaggeration, or contradiction in the statement that would suggest sarcasm.

4. **external link**:
   - the presence of a link (http://t.co/ikgz8u9fos) does not provide additional context that would change the interpretation of the text itself.

5. **contextual consideration**:
   - while the text itself does not provide clear indicators of sarcasm, it is important to consider the broader context or relationship dynamics. however, based on the text alone, it appears to be a genuine expression of enjoyment.

based on the analysis, the text appears to be a genuine expression of enjoyment and does not exhibit characteristics of sarcasm. therefore, the correct label for the input text is: **not sarcastic**",0,0
124,@SenWarren the #USA is #NOT a #Democracy. The #USA is a #Republic from of #Goverment! Do you #Know #what the #Pledge of #Allegiance say's?,"**conclusion**: the input text ""@senwarren the #usa is #not a #democracy. the #usa is a #republic from of #goverment! do you #know #what the #pledge of #allegiance say's?"" is likely **sarcastic**.

**improved answer**:

to determine whether the input text is sarcastic or not, let's analyze it step by step:

1. **content analysis**:
   - the text addresses @senwarren, which suggests it is directed at a public figure, likely in a political context.
   - the text makes a statement about the usa not being a democracy but a republic, which is a common point of contention in political discussions.
   - the use of hashtags like #usa, #not, #democracy, #republic, #goverment, #know, #pledge, and #allegiance indicates an emphasis on certain terms, possibly to draw attention or to make a point.

2. **tone and intent**:
   - the use of capital letters in ""#not"" and ""#goverment"" (misspelled) can indicate a strong emphasis or frustration.
   - the rhetorical question ""do you #know #what the #pledge of #allegiance say's?"" suggests a challenge to the recipient's knowledge or understanding, which can be a sarcastic tactic.

3. **context and implications**:
   - the statement ""the #usa is #not a #democracy. the #usa is a #republic from of #goverment!"" is a factual correction, but the way it is presented, especially with the hashtags and the rhetorical question, can imply a mocking or sarcastic tone.
   - the misspelling of ""government"" and the incorrect use of ""say's"" instead of ""says"" might be intentional to mock or to emphasize a point sarcastically.

based on the analysis, the text appears to be using a sarcastic tone to challenge or mock the recipient's understanding of the political system and the pledge of allegiance.

**conclusion**: the input text is likely **sarcastic**.",1,0
125,I blame my mom. Mother of the Year #sarcasm,"sure, here is the improved answer in full:

""i blame my mom. mother of the year #sarcasm."" is labeled as **sarcastic**.

let's break it down step by step to determine whether the input text is sarcastic or not.

1. **identify key phrases and hashtags:**
   - the text includes the phrase ""i blame my mom.""
   - it also includes ""mother of the year.""
   - the hashtag ""#sarcasm"" is explicitly mentioned.

2. **analyze the literal meaning:**
   - ""i blame my mom"" suggests that the speaker is holding their mother responsible for something.
   - ""mother of the year"" is typically an award given to an exemplary mother.

3. **consider the context and tone:**
   - the phrase ""mother of the year"" is used in a context where the speaker is blaming their mom, which is contradictory. this suggests that the speaker does not actually think their mom deserves the ""mother of the year"" title.
   - the hashtag ""#sarcasm"" explicitly indicates that the statement is not meant to be taken literally and is intended to be sarcastic.

4. **determine the intended meaning:**
   - given the contradiction between blaming the mom and calling her ""mother of the year,"" along with the explicit ""#sarcasm"" hashtag, it is clear that the speaker is being sarcastic.

based on this analysis, the correct label for the input text ""i blame my mom. mother of the year #sarcasm."" is:

**sarcastic**",1,1
126,Pulling my books out to prepare to organize my new bookshelves caused me to forget to bring my book today. #irony,"- given the context and the explicit mention of irony, it is reasonable to conclude that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
127,"@GlenjiUTLR @JoshStevo95 To be fair, you didn't use the mandatory #sarcasm hashtag :P","- given the ironic and playful tone, along with the context provided by the emoticon and the mention of a ""mandatory #sarcasm hashtag,"" it is clear that the statement is not meant to be taken literally.

therefore, the correct label for the input text is:

**sarcastic**",1,0
128,"'I like the hope Jan Ellis writes with, the precision of the prose, and also the #humour and #irony she brings.' http://t.co/mevDxiqijg","- given the positive language and lack of clear sarcastic indicators, it is reasonable to classify this text as ""not sarcastic.""

therefore, the correct label for the input text is: **not sarcastic**.",0,0
129,Girls just wanna have fun#work#not#friends#only#dance#drinks#antennagrouprocks by mariag... http://t.co/7vN6UqpvQE http://t.co/hVxMXRdktM,"- given the contrast between the carefree phrase and the mention of work, it is likely that the text is using sarcasm to highlight that the situation is not as fun as it might seem.

therefore, the correct label for the input text is:

**sarcastic**",1,0
130,"The Bay Area storm is so big that tons of people's work was canceled today, causing me to be early to mine. #irony #stormageddon","- the statement is highlighting an unexpected and ironic outcome in a way that suggests sarcasm.

based on the analysis, the correct label for the input text is:

**sarcastic**

---",1,1
131,@pattistanger I'm from the UK and I honestly think your a goddess! I love how you speak your mind but have a gentle side. #love #PattiKnows,"- there are no strong indicators of sarcasm in the text. the praise seems genuine, and the hashtags reinforce a positive sentiment. while subtle sarcasm is possible, the context and tone lean more towards genuine admiration.

based on the analysis, the correct label for the input text is:

**not sarcastic**

---",0,0
132,Leaving whilst its dark is fun. #not,"idea 2: sure, let's break down the text to determine whether it is sarcastic or not.

1. **text analysis**:
   - the input text is: ""leaving whilst its dark is fun. #not.""
   - the phrase ""leaving whilst its dark is fun"" suggests that the speaker is describing an activity (leaving while it's dark) and labeling it as ""fun.""

2. **hashtag analysis**:
   - the hashtag ""#not"" at the end of the sentence is crucial. in modern internet slang, adding ""#not"" after a statement is a common way to indicate sarcasm. it implies that the speaker does not actually believe the activity is fun and is being sarcastic.

3. **context and tone**:
   - the use of ""#not"" directly contradicts the initial statement, indicating that the speaker is not serious about the activity being fun. this contradiction is a hallmark of sarcasm.

4. **examples**:
   - similar examples of sarcasm using ""#not"" include:
     - ""i just love getting stuck in traffic. #not.""
     - ""cleaning the house is my favorite weekend activity. #not.""

based on the analysis, the text ""leaving whilst its dark is fun. #not."" is clearly sarcastic.

**final label**: sarcastic",1,1
133,@YasminaBen1 please note #sarcasm in last tweet before you kill yourself ;) many good pros including @BalancePhysio can show you best usage,"sure, here is the improved answer based on the best option identified:

**sarcastic**

let's break down the text step by step to determine whether it is sarcastic or not.

1. **examine the context and tone:**
   - the tweet starts with ""@yasminaben1 please note #sarcasm in last tweet before you kill yourself ;)"".
   - the use of ""#sarcasm"" explicitly indicates that the previous tweet was sarcastic.
   - the phrase ""before you kill yourself ;)"" is a dark, hyperbolic statement often used in a sarcastic or mocking tone.

2. **look for indicators of sarcasm:**
   - the hashtag ""#sarcasm"" is a direct indicator that sarcasm is being used.
   - the winking emoticon "" ;)"" typically suggests a non-serious or joking tone.
   - the phrase ""many good pros including @balancephysio can show you best usage"" seems to be a positive statement, but given the context, it could be interpreted as sarcastic.

3. **consider the overall sentiment:**
   - the overall sentiment of the tweet is negative and mocking, especially with the mention of ""before you kill yourself ;)"".
   - the positive statement about ""many good pros"" is likely not genuine given the sarcastic context.

given these points, the tweet is clearly intended to be sarcastic. therefore, the correct label for the input text is:

**sarcastic**",1,0
134,@rioferdy5 my mum to be back with us for Xmas 🎄,"```
idea 3: sure, let's break down the text to determine if it is sarcastic or not.

1. text analysis:
   - the text is: ""@rioferdy5 my mum to be back with us for xmas 🎄.""
   - the user is addressing someone with the handle ""@rioferdy5"".
   - the main content of the message is expressing a desire or expectation for their mum to be back with them for christmas.
   - the use of the christmas tree emoji 🎄 suggests a festive and positive sentiment.

2. context and tone:
   - the message appears to be straightforward and positive.
   - there are no obvious indicators of sarcasm such as exaggeration, contradiction, or a mocking tone.
   - the sentiment expressed is a common and genuine wish during the holiday season.

3. sarcasm indicators:
   - sarcasm often involves saying the opposite of what one means, using a mocking or ironic tone, or exaggerating to an absurd degree.
   - this message does not exhibit any of these characteristics.

4. additional context consideration:
   - without additional context or previous interactions between the user and @rioferdy5, it is challenging to definitively determine the tone.
   - however, based on the available information, the message does not exhibit clear signs of sarcasm.

5. conclusion:
   - given the positive and straightforward nature of the message, and the lack of clear sarcasm indicators, it does not appear to be sarcastic.

therefore, the correct label for the input text ""@rioferdy5 my mum to be back with us for xmas 🎄"" is:

not sarcastic
```",0,0
135,"@RealFrnkPhister Even though @PGA_JohnDaly's got more ex-wives than @PGATour majors, I'm happy for that washed-up mess... #Not!! #Blocked","sure, here is the improved answer in full:

let's break down the text step by step to determine if it is sarcastic or not.

1. **identify the main statement:**
   - the main statement is: ""@realfrnkphister even though @pga_johndaly's got more ex-wives than @pgatour majors, i'm happy for that washed-up mess... #not!! #blocked.""

2. **analyze the content:**
   - the phrase ""even though @pga_johndaly's got more ex-wives than @pgatour majors"" is a factual comparison that sets up the context.
   - the phrase ""i'm happy for that washed-up mess..."" appears to be a positive statement but is followed by ""washed-up mess,"" which is a negative term.

3. **look for indicators of sarcasm:**
   - the hashtag ""#not!!"" directly contradicts the statement ""i'm happy for that washed-up mess,"" indicating that the speaker is not actually happy.
   - the use of ""#blocked"" suggests a negative action towards the person mentioned, reinforcing the negative sentiment.

4. **consider the overall tone:**
   - the overall tone of the message is mocking and dismissive, especially with the use of ""washed-up mess"" and the contradictory ""#not!!"".

5. **contextual analysis:**
   - john daly is a well-known figure in the golfing world, often in the news for his personal life as much as his professional achievements. this context adds to the sarcastic tone, as the speaker is likely aware of daly's public persona and is using it to mock him.

based on these observations, the text is clearly using sarcasm to convey the opposite of what is literally stated.

**conclusion:**
the correct label for the input text is ""sarcastic.""",1,1
136,@rebeldomm Ucan MAKE MONEY #TWEETING this info w/ new app||http://t.co/Q2WB7riAvK <-News ||https://t.co/cpJZkEgNe7 http://t.co/zfGtuuH8Pj,"- based on the given text alone, there are no strong indicators of sarcasm such as contradictory statements or clear mocking tone.
   - the tweet appears to be promoting the app straightforwardly.

given the analysis, the most appropriate label for the input text is:

**not sarcastic**",0,0
137,Take me tooooo church #not,"```
idea 2: sure, let's break down the text to determine if it is sarcastic or not.

1. text analysis:
   - the text is: ""take me tooooo church #not.""
   - the phrase ""take me to church"" is generally a positive or neutral statement.
   - the elongation of the word ""to"" to ""tooooo"" can indicate exaggeration, which is often used in sarcasm.
   - the hashtag ""#not"" at the end of the sentence is a strong indicator of sarcasm. it negates the preceding statement, suggesting that the speaker does not actually want to go to church.

2. context and tone:
   - the use of ""#not"" is a common way to express sarcasm on social media and in informal communication.
   - the exaggeration in ""tooooo"" adds to the sarcastic tone, making it clear that the speaker is not serious about wanting to go to church.

3. conclusion:
   - given the context and the indicators of sarcasm (exaggeration and the hashtag ""#not""), the text is clearly sarcastic.

therefore, the correct label for the input text ""take me tooooo church #not"" is 'sarcastic'.
```",1,0
138,"A 'republican move' which will 'effectively rob the royals'. Kate's spending 32k on1meal, who is being robbed? #irony http://t.co/OTbeWggbTJ","- given the mocking tone, the use of quotes to indicate skepticism, the rhetorical question, and the explicit mention of irony, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is:

**sarcastic**",1,1
139,#obama @DemocratWire announce special urgent package for #Pakistan .. supported by @GOP to enhance their fight against obscurantists. #NOT,"sure, here is the improved answer in full:

sure, let's break down the text step by step to determine if it is sarcastic or not.

1. **text analysis**:
   - the text mentions a special urgent package for pakistan announced by obama and supported by the gop (republican party).
   - the purpose of the package is to enhance the fight against obscurantists.
   - the text ends with the hashtag ""#not"".

2. **understanding the context**:
   - the hashtag ""#not"" is often used to indicate sarcasm, implying that the preceding statement is not true or is meant to be taken ironically.
   - the mention of both obama (a democrat) and the gop (republicans) supporting the same initiative could be seen as unusual, given the typical political divisions, which might add to the sarcastic tone.

3. **sarcasm indicators**:
   - the use of ""#not"" is a strong indicator of sarcasm.
   - the context of bipartisan support for a foreign aid package, which might be seen as unlikely or surprising, adds to the sarcastic tone.

given these points, the text appears to be sarcastic. therefore, the correct label for the input text is:

**sarcastic**",1,1
140,@bwinter Shirota Yu and... Inoue Yoshio? He was in Mozart! apparently.,"**label: sarcastic**

to determine whether the input text ""@bwinter shirota yu and... inoue yoshio? he was in mozart! apparently.."" is sarcastic or not, let's break it down:

1. **context and content**:
   - the text mentions two individuals, shirota yu and inoue yoshio.
   - there is a mention of inoue yoshio being in ""mozart!"" with an exclamation mark, followed by ""apparently..""

2. **indicators of sarcasm**:
   - **ellipses**: the use of ellipses (""..."") can sometimes indicate a pause or hesitation, which might be used sarcastically.
   - **question mark**: the question mark after ""inoue yoshio?"" could imply doubt or surprise, which can be a sarcastic element.
   - **exclamation mark**: the exclamation mark after ""mozart!"" might indicate an exaggerated surprise or excitement, which can be used sarcastically.
   - **""apparently..""**: this word can often be used sarcastically to imply that the speaker is skeptical or finds the information surprising or dubious.

3. **tone and implication**:
   - the combination of these elements suggests that the speaker might be expressing doubt or surprise in a sarcastic manner about inoue yoshio's involvement in ""mozart!"".
   - the tone seems to imply that the speaker finds it unexpected or hard to believe, which is often a hallmark of sarcasm.

based on these observations, the text appears to have several indicators of sarcasm. therefore, the correct label for the input text is:

**sarcastic**",1,0
141,"Looking for quality music check> @215KKastilano hot record ""What About"" https://t.co/uORTl9eFBO","- the text seems to be genuinely promoting the music record without any hint of sarcasm.

based on the analysis, the correct label for the input text is:

**not sarcastic**",0,0
142,"how is it possible that somebody so interesting is also so, so, so boring? #irony #what","the correct label for the input text is: **sarcastic**.

---",1,1
143,"@Pier1984_ Not going this time, we might have a chance! Fool me once, shame on you, fool me twice..... #fuckthat","- the overall tone of the message, combined with the use of a well-known saying about being deceived and the strong negative hashtag, suggests that the speaker is being sarcastic.

therefore, the correct label for the input text is **'sarcastic'**.

---",1,0
144,@dzmilner Minky Wale tail fritter for price of a bijoux flat in Port Talbot.,"sure, here is the improved answer in full:

to determine whether the input text ""@dzmilner minky wale tail fritter for price of a bijoux flat in port talbot."" is sarcastic or not, let's break it down:

1. **context and content analysis**:
   - the phrase ""minky wale tail fritter"" seems unusual and potentially exaggerated.
   - ""for price of a bijoux flat in port talbot"" suggests that the item mentioned (minky wale tail fritter) is being compared to the cost of a small, expensive flat in port talbot, which is an unlikely and exaggerated comparison.

2. **exaggeration and absurdity**:
   - the comparison is clearly exaggerated and absurd, as it is highly unlikely that a food item (if that's what ""minky wale tail fritter"" is) would cost as much as a flat.

3. **tone and intent**:
   - the tone of the message appears to be mocking or making fun of the high price of something trivial by comparing it to the cost of real estate, which is a common form of sarcasm.

4. **contextual consideration**:
   - while the tweet itself does not provide additional context, understanding that sarcasm often involves exaggeration and absurdity helps in interpreting the tone.

given these points, the text is likely intended to be sarcastic. therefore, the correct label for the input text is:

**sarcastic**",1,0
145,".@ibnlive is the first to cut to ads during primetime to proudly announce that they're ""putting journalism first"". #Irony #NLprimetime","- the text is highlighting a contradiction between the actions of @ibnlive and their stated commitment to journalism.
- the explicit mention of irony and the context suggest that the statement is not meant to be taken at face value.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,1
146,".@ChrisBrett2 @/RBRNetwork1 @GaryBlackal @DiveConLFP I think it's your white skin. Or ""racist DNA"". He's a geneticist too, did ya know? #not","- based on the analysis, the text is clearly using sarcasm to make a point. therefore, the correct label for the input text is:

**sarcastic**",1,1
147,#hi #good #morning #instadaily #snapchat #selfie #comment # #sleep #do #not #wake #up @ Happy http://t.co/PTs2oMnYy6,"- given the contrast between the positive hashtags and the message about not wanting to wake up, along with the word ""happy"" at the end, it is reasonable to interpret this post as sarcastic.

therefore, the correct label for the input text is:

**sarcastic**",1,0
148,I JUST WANT TO BE DONE WITH FINALS #4hoursleft,"the input text ""i just want to be done with finals #4hoursleft"" is best classified as ""not sarcastic"".

sure, let's break it down step by step to determine if the input text ""i just want to be done with finals #4hoursleft"" is sarcastic or not.

1. **capitalization and emphasis**: the use of all caps in ""i just want to be done with finals"" suggests a strong emotion, which can sometimes be a sign of sarcasm, but it can also indicate genuine frustration or stress.

2. **context of finals**: finals are typically a stressful time for students, and expressing a desire to be done with them is a common sentiment. this could be a straightforward expression of stress or frustration.

3. **hashtag usage**: the hashtag ""#4hoursleft"" provides additional context. it indicates that there are only four hours left until the finals are over. this could be seen as a countdown, which might be used to express relief or impatience.

4. **literal vs. implied meaning**: sarcasm often involves saying the opposite of what one means. in this case, the statement ""i just want to be done with finals"" could be taken literally as a genuine wish to be finished with finals. however, if we consider the possibility of sarcasm, the speaker might be implying that the situation is unbearable and they are exaggerating their frustration.

5. **common expressions**: the phrase ""i just want to be done with finals"" is a common expression among students and is often used literally. the addition of the hashtag ""#4hoursleft"" suggests a countdown, which aligns with a genuine desire to be finished.

considering these points, the text seems to be a genuine expression of frustration and impatience rather than sarcasm. the use of all caps and the hashtag indicate strong emotions, but they do not necessarily imply sarcasm.

**conclusion**: the input text ""i just want to be done with finals #4hoursleft"" is best classified as ""not sarcastic"".",0,0
149,"1 bed flat #ToLet £550 pcm (£127 pw)|Humphrey Middlemore Drive, Harborne, #Birmingham B17|http://t.co/QHYcB5zKEv","sure, here is the improved answer in full:

**not sarcastic**

let's break down the input text to determine whether it is sarcastic or not.

1. **text analysis**:
   - the text is an advertisement for a 1-bedroom flat available for rent.
   - it includes the price (£550 per calendar month or £127 per week), the location (humphrey middlemore drive, harborne, birmingham b17), and a link to more details.

2. **content examination**:
   - the text is straightforward and factual.
   - there are no obvious indicators of sarcasm, such as exaggerated praise, irony, or contradictory statements.

3. **context consideration**:
   - sarcasm often relies on context or prior knowledge. in this case, the text appears to be a simple property listing without any additional context that might suggest sarcasm.
   - if the rental price were unusually high or low for the area, it could potentially be a source of sarcasm. however, without additional context, this cannot be determined.

4. **tone and language**:
   - the language used is neutral and professional, typical of property listings.
   - there are no emotive words or phrases that might imply a sarcastic tone.

5. **audience consideration**:
   - the intended audience for this text is likely individuals looking for rental properties. they would likely interpret the text as a straightforward property listing.

based on the analysis above, the text does not exhibit characteristics of sarcasm. therefore, the correct label for the input text is:

**not sarcastic**",0,0
150,So there used to be a crossfit place here.... #irony #pizzawins http://t.co/9BDkxT9GFJ,"- the text ""so there used to be a crossfit place here.... #irony #pizzawins"" suggests that a crossfit place has been replaced by a pizza place. the hashtag ""#irony"" explicitly indicates that the situation is ironic, while ""#pizzawins"" humorously suggests that pizza, often considered unhealthy, has triumphed over a fitness-oriented establishment. this contrast between fitness and indulgence is a clear example of sarcasm.

**conclusion**: the correct label for the input text is **sarcastic**.",1,1
151,When I start singing songs from Once More With Feeling to myself while at work... #Buffymusical #stuckinmyhead,"sure, here is the improved answer based on the analysis:

---

sure, let's break down the text to determine if it is sarcastic or not.

1. **text analysis**:
   - ""when i start singing songs from once more with feeling to myself while at work... #buffymusical #stuckinmyhead.""

2. **context**:
   - ""once more with feeling"" is a musical episode from the tv show ""buffy the vampire slayer.""
   - the hashtags #buffymusical and #stuckinmyhead suggest that the person is referring to the songs being catchy and memorable.

3. **tone and intent**:
   - the phrase ""when i start singing songs from once more with feeling to myself while at work..."" does not inherently carry a sarcastic tone. it seems to be a straightforward statement about the person's experience.
   - the hashtags reinforce the idea that the songs are catchy and stuck in the person's head, which is a common experience and not necessarily sarcastic.
   - however, it is important to consider that sarcasm can be subtle and context-dependent. the lack of overt sarcasm does not rule out the possibility of a sarcastic undertone.

4. **sarcasm indicators**:
   - sarcasm often involves saying the opposite of what one means, using a mocking or ironic tone, or exaggerating to an absurd degree.
   - in this case, there is no clear indication of irony, mockery, or exaggeration. the statement appears to be genuine.
   - to ensure a thorough analysis, we should consider the context in which the statement was made. if the speaker often uses sarcasm or if the situation described is unusual or exaggerated, it might indicate sarcasm.

based on the analysis, the text does not exhibit clear signs of sarcasm. therefore, the correct label for the input text is:

**not sarcastic**",0,0
152,"I'm heading off, but need to say this! ""Just because I am concerned for my country, and it's people-Does #NOT make me a racist! #Terrorists","- the text does not exhibit clear signs of sarcasm such as irony, exaggeration, or a mocking tone.
   - it appears to be a straightforward, albeit emphatic, statement defending the speaker's position.

based on the analysis, the text does not exhibit clear signs of sarcasm. therefore, the correct label for the input text is:

**not sarcastic**",0,0
153,Work hard in silence; let success make the noise.,"**answer**: not sarcastic

sure, let's break down the analysis step by step to determine whether the input text ""work hard in silence; let success make the noise."" is sarcastic or not.

1. **literal meaning**: the phrase suggests that one should focus on working hard without seeking attention or making a fuss, and let the results of their hard work speak for themselves.

2. **context and tone**: sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic tone. in this case, the phrase is a piece of advice or a motivational statement. it does not appear to have an ironic or mocking tone.

3. **intended message**: the intended message seems to be straightforward and sincere. it encourages humility and diligence, implying that success will naturally draw attention without the need for self-promotion.

4. **common usage**: this phrase is commonly used in motivational contexts and is generally taken at face value. it is not typically used sarcastically.

5. **consideration of contextual nuance**: while it is possible for the phrase to be used sarcastically in a different context, such as when someone is frustrated with a lack of recognition despite hard work, the given text does not provide any such context. therefore, the most straightforward interpretation is that it is not sarcastic.

6. **examples of non-sarcastic use**: in many motivational speeches, self-help books, and personal development contexts, this phrase is used to genuinely encourage people to focus on their work and let their achievements speak for themselves.

based on this analysis, the input text ""work hard in silence; let success make the noise."" does not exhibit characteristics of sarcasm. it is a sincere piece of advice.

**answer**: not sarcastic",0,0
154,@MJibranNasir @SaminaSays now what has he said/done??,"**answer: not sarcastic**

to determine whether the input text ""@mjibrannasir @saminasays now what has he said/done??"" is sarcastic or not, let's analyze it step by step:

1. **context and content**:
   - the text is a question directed at two twitter handles, @mjibrannasir and @saminasays.
   - the question is asking about what someone has said or done.

2. **tone and punctuation**:
   - the use of double question marks (??) can sometimes indicate a heightened level of curiosity or disbelief.
   - however, double question marks alone are not definitive indicators of sarcasm.

3. **linguistic cues**:
   - sarcasm often involves saying the opposite of what one means, or using a tone that implies the statement is not to be taken at face value.
   - in this case, the question seems straightforward and does not contain any obvious indicators of sarcasm, such as exaggeration, contradiction, or irony.

4. **contextual understanding**:
   - without additional context about the situation or the individuals involved, it is challenging to infer sarcasm purely from the text.
   - if the person asking the question is genuinely seeking information, it would be classified as ""not sarcastic.""
   - if there is a known context where the question is meant to mock or express disbelief about a well-known action or statement, it could be sarcastic. however, this context is not provided in the text.

based on the given text and the analysis above, the most appropriate label is:

**not sarcastic**",0,0
155,Watching Alison Jackson's portfolio of work #eurobest2014 seems she's cracked it. Celebrity + stunt = #viral #sarcasm,"```
idea 2: sure, let's break down the input text to determine whether it is sarcastic or not.

1. text analysis:
   - ""watching alison jackson's portfolio of work #eurobest2014 seems she's cracked it.""
     - this part of the sentence suggests that alison jackson has been successful in her work.
   - ""celebrity + stunt = #viral #sarcasm.""
     - the hashtags ""#viral"" and ""#sarcasm"" are crucial here. the use of ""#sarcasm"" explicitly indicates that the statement is meant to be taken sarcastically.

2. context and keywords:
   - the phrase ""seems she's cracked it"" could be interpreted as genuine praise, but the addition of ""#sarcasm"" changes the meaning.
   - the combination of ""celebrity + stunt = #viral"" implies a formulaic or cynical view of how viral content is created, which is often a subject of sarcasm.

3. conclusion:
   - given the explicit use of the hashtag ""#sarcasm,"" it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is:

sarcastic
```",1,1
156,Spending the majority of my day in and out of the doctor has been awesome. #sarcasm,"- given the contrast between the negative context of frequent doctor visits and the positive adjective ""awesome,"" along with the explicit hashtag ""#sarcasm,"" it is clear that the speaker is not genuinely expressing a positive sentiment.

therefore, the correct label for the input text is **'sarcastic'**.
```",1,1
157,@anthonyboutall - p.s. strong tweet. particularly Horatio's involvement in the matters #bloodlinecontinues xxx,"sure, let's proceed with the task.

### improved answer:

1. **examine the content:**
   - the tweet mentions ""strong tweet"" which is a positive comment.
   - it also mentions ""particularly horatio's involvement in the matters"" which seems to be a specific detail.
   - the hashtag ""#bloodlinecontinues"" and the ""xxx"" at the end add a personal touch.

2. **context and tone:**
   - the phrase ""strong tweet"" could be genuine praise or sarcastic, depending on the context.
   - the use of ""p.s."" suggests an afterthought, which can sometimes be used sarcastically.
   - the hashtag and ""xxx"" might indicate a friendly or familiar tone, but they don't necessarily clarify the sarcasm.

3. **indicators of sarcasm:**
   - sarcasm often involves saying the opposite of what one means, often in a mocking or ironic tone.
   - the phrase ""strong tweet"" could be interpreted as sarcastic if the tweet being referred to is actually weak or unimportant.
   - the specific mention of ""horatio's involvement"" could be highlighting something trivial in a way that suggests it is not actually important.

4. **conclusion:**
   - given the potential for ""strong tweet"" to be sarcastic and the specific mention of ""horatio's involvement"" which might be trivial, there is a reasonable indication of sarcasm.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,0
158,@TheStarPhoenix #spnews #yxe I hope you weren't driving when you took that picture. #irony,"- given the use of the hashtag #irony and the context of the statement, it is reasonable to conclude that the text is intended to be sarcastic. however, it is important to consider that hashtags can sometimes be used incorrectly or sarcastically themselves. additionally, the broader context of the tweet or the typical tone of the account could provide further insights into the intended meaning.

therefore, the correct label for the input text is: **sarcastic**.",1,1
159,My beautiful Belles #3daughters#lucky #me #havefun @ Wicklow 🌁 http://t.co/efbHmmLgEw,"- given the positive language and context, there is no clear indication of sarcasm.
   - the text seems to genuinely express happiness and pride about the speaker's daughters and their time in wicklow.

based on this analysis, the correct label for the input text is:

**not sarcastic**",0,0
160,"@Tesco Yeah thanks for messing me about and then not delivering on the product, i feel really great about how this went down!! #Not #Thanks","- the combination of expressing dissatisfaction, the exaggerated positive statement, and the hashtags all point towards sarcasm.

based on this analysis, the correct label for the input text is:

**sarcastic**

---

this improved answer provides a more detailed breakdown of the text, tone, and context, making the reasoning behind the conclusion even clearer.",1,1
161,"@folieadang aha, but white girl drinks make me 'so so cray tipsy'","given these points, the text appears to be using sarcasm to mock the stereotype of ""white girl drinks"" and the exaggerated effects they supposedly have.

the correct label for the input text is **'sarcastic'**.",1,0
162,This is definitely me! 😁|#me #sarcastic #sarcasm #ecards #ecard #somecard #tease #funny #lol... http://t.co/Q1joezvW9u,"**conclusion**: the correct label for the input text is ""sarcastic"".

to determine whether the input text is sarcastic or not, let's analyze it step by step:

1. **text content**: the text says, ""this is definitely me! 😁"". the use of ""definitely"" and the smiley face emoji can sometimes indicate sarcasm, but not always.

2. **hashtags**: the hashtags include #sarcastic and #sarcasm, which are strong indicators that the text is intended to be sarcastic.

3. **context**: the additional hashtags like #tease, #funny, and #lol also suggest a humorous or teasing tone, which often accompanies sarcasm.

4. **external link**: the presence of a link (http://t.co/q1joezvw9u) suggests that there might be more context or content that could further indicate sarcasm, but we don't have access to that content directly.

given the strong indicators from the hashtags and the context provided, it is reasonable to conclude that the text is intended to be sarcastic.

**final answer**: sarcastic",1,0
163,Christmas alone😊 how nice #not,"- the combination of these elements strongly suggests that the text is sarcastic. the speaker is not genuinely expressing that it is nice to be alone on christmas; rather, they are using sarcasm to convey the opposite sentiment.

therefore, the correct label for the input text ""christmas alone😊 how nice #not."" is **'sarcastic'**.",1,1
164,work Wednesday-Sunday .. #yay #not #moneytho 😩😭💰😒,"- the overall tone of the text, combined with the hashtags and emojis, indicates that the person is being sarcastic about their work schedule. they are not genuinely happy about working wednesday to sunday, despite the money.

therefore, the correct label for the input text is **'sarcastic'**.",1,1
165,@LariatOfHestia: Gavy is one rude motherfucker. *Subtweets me* *Calls me a motherfucker* #Irony,"- given the contradiction, the use of the term ""motherfucker"" by both parties, and the explicit mention of irony, it is reasonable to conclude that the text is sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
166,"Access to housing is not a fundamental human right, according to Ontario courts: http://t.co/ykf7vB53RM #onpoli #TOpoli #cdnpoli","- given the lack of explicit markers of sarcasm and the possibility of a neutral interpretation, it is more likely that the statement is not sarcastic.

therefore, the correct label for the input text is: **not sarcastic**.",0,0
167,"@DuaneBougard: Been friendzoned too many times in my life, the perks of being the good guy #Sarcasm #Lifeall my life this has happened","```
idea 2: to determine whether the input text is sarcastic or not, let's analyze it step by step:

1. **examine the content**:
   - the text mentions being ""friendzoned too many times"" and refers to it as ""the perks of being the good guy.""
   - the phrase ""the perks of being the good guy"" is likely intended to be ironic, as being friendzoned is generally considered a negative experience, not a perk.

2. **look for explicit indicators**:
   - the text includes the hashtag ""#sarcasm,"" which is a clear indicator that the statement is meant to be sarcastic.

3. **contextual clues**:
   - the use of the word ""perks"" in a context where the speaker is actually describing a negative experience (being friendzoned) suggests sarcasm.
   - the phrase ""all my life this has happened"" adds to the sense of frustration, which can often be expressed through sarcasm.

given these points, the text is clearly intended to be sarcastic. therefore, the correct label for the input text is:

**sarcastic**
```",1,1
168,@manicsue: You want to see something Irish!!Of all the reasons to be closed 😂😂😂 http://t.co/ePyGvA9pwU #irony,"the correct label for the input text is ""sarcastic"".",1,1
169,And then my sister should be home from college by time I get home from babysitting. And it's payday. THIS IS A GOOD FRIDAY,"- given the context, the emphasis on ""this is a good friday"" in all caps could be interpreted as sarcasm, especially if the speaker is implying that the day is not actually good despite the positive events mentioned.

therefore, the correct label for the input text is **'sarcastic'**.",1,0
170,"Oh dear, some people don't get #irony 😳","**answer: sarcastic**

sure, let's break it down step by step to determine whether the input text ""oh dear, some people don't get #irony 😳"" is sarcastic or not.

1. **identify key elements:**
   - the phrase ""oh dear"" often indicates a tone of mild exasperation or concern.
   - the phrase ""some people don't get #irony"" suggests that the speaker is commenting on others' lack of understanding of irony.
   - the hashtag ""#irony"" explicitly mentions irony, which is often associated with sarcasm.
   - the emoji ""😳"" typically represents embarrassment or surprise, which can add a layer of emotional context.

2. **analyze the context:**
   - the use of ""oh dear"" sets a tone that can be interpreted as condescending or mocking.
   - the statement ""some people don't get #irony"" implies that the speaker believes they understand irony, while others do not. this can be seen as a sarcastic remark, especially when paired with the hashtag ""#irony"".
   - the emoji ""😳"" might be used to emphasize the speaker's mock surprise or embarrassment on behalf of those who don't understand irony.

3. **determine the intent:**
   - sarcasm often involves saying the opposite of what one means, usually in a mocking or humorous way.
   - in this case, the speaker is likely not genuinely concerned that people don't understand irony; rather, they are mocking those people.

4. **conclusion:**
   - given the tone, the explicit mention of irony, and the context provided by the emoji, it is reasonable to conclude that the statement is sarcastic.

therefore, the correct label for the input text ""oh dear, some people don't get #irony 😳"" is:

**sarcastic**",1,0
171,Yay for Fire Alarms at 3AM #not,"- the combination of expressing joy about an undesirable event and the use of the hashtag ""#not"" strongly suggests that the statement is meant to be sarcastic.

therefore, the correct label for the input text ""yay for fire alarms at 3am #not"" is:

**sarcastic**",1,1
172,"I just drank a healthy, homemade, all fruit smoothie...in a @Budweiser beer glass. #irony","the text is making a point by contrasting two opposing ideas (healthy smoothie vs. beer glass) and explicitly labeling it as irony. this is a clear indicator of sarcasm.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,1
173,Should I buy these? And become a full time hipster? Lol! #NOT..... http://t.co/bhSSX3lVNh,"- given the indicators of sarcasm (exaggeration, ""lol!"", and #not), the text is clearly intended to be sarcastic.

therefore, the correct label for the input text is **'sarcastic'**.",1,1
174,Just paid $2.59 for gas! #ThanksObama #sarcasm,"- given the explicit use of the hashtag ""#sarcasm"" and the context provided by ""#thanksobama"", it is clear that the statement is intended to be sarcastic.

therefore, the correct label for the input text is: **'sarcastic'**.",1,1
175,You are most welcome! Loved the post :D @_ladyinviolet,"- given the positive language, lack of contradictory or exaggerated elements, and the context of a direct user mention, the text appears to be genuinely appreciative.

based on this analysis, the correct label for the input text is:

**not sarcastic**",0,0
176,Can't take my eyes off you|http://t.co/cKYk9vXewc via @YouTube,"- given the lack of clear sarcasm indicators in the text and the common usage of the phrase, it is reasonable to classify this as ""not sarcastic.""
   - however, it is important to note that the final determination could be influenced by the actual content of the youtube video.

therefore, the correct label for the input text is:

**not sarcastic**",0,0
177,I am so ready for Monday. 🙆 #sarcasm,"- given the contextual clues and the explicit hashtag, it is clear that the statement is not meant to be taken literally.

therefore, the correct label for the input text ""i am so ready for monday. 🙆 #sarcasm"" is:

**sarcastic**",1,1
178,@RoughHouseSGW rollins was so pissed off haha,"sure, let's proceed step by step to improve the best answer and then print it in full.

**improved answer:**

to determine whether the input text ""@roughhousesgw rollins was so pissed off haha"" is sarcastic or not, let's break it down step by step:

1. **identify the tone and context**:
   - the phrase ""rollins was so pissed off"" suggests that someone named rollins was very angry.
   - the addition of ""haha"" at the end introduces a contrasting tone, as ""haha"" typically indicates laughter or amusement.

2. **analyze the contrast**:
   - the contrast between ""pissed off"" (a strong negative emotion) and ""haha"" (a light-hearted or amused reaction) is a key indicator of sarcasm. sarcasm often involves saying something in a way that implies the opposite of the literal meaning, often for humorous or emphatic effect.

3. **consider the overall sentiment**:
   - the overall sentiment of the message seems to be mocking or making light of rollins' anger, which aligns with a sarcastic tone.

4. **contextual consideration**:
   - while the immediate text suggests sarcasm, it's important to note that without additional context, there is always a degree of uncertainty. however, based on the given text alone, the indicators strongly suggest sarcasm.

based on this analysis, the input text ""@roughhousesgw rollins was so pissed off haha"" is best classified as ""sarcastic"".",1,0
179,@davemrlean I do love a chilled night in. Saves having a hangover to😂 thank you hun X,"**final answer:**

sure, let's break down the text to determine if it is sarcastic or not.

1. **text analysis**:
   - the text is: ""@davemrlean i do love a chilled night in. saves having a hangover to😂 thank you hun x.""
   - the user mentions they ""love a chilled night in"" and that it ""saves having a hangover.""

2. **indicators of sarcasm**:
   - **exaggeration**: the phrase ""i do love a chilled night in"" could be an exaggeration, especially if the context suggests the person usually prefers going out.
   - **contradiction**: the mention of ""saves having a hangover"" could imply that the person usually goes out and gets a hangover, which might be a sarcastic way of saying they are not actually enjoying the night in.
   - **emoticons**: the use of ""😂"" (laughing emoji) often indicates that the statement is not to be taken seriously.
   - **tone**: the phrase ""thank you hun x"" can be read as insincere or overly sweet, which can be a sign of sarcasm.

3. **context**:
   - without additional context, it is challenging to be 100% certain, but the combination of the above indicators strongly suggests sarcasm.

based on the analysis, the text appears to be sarcastic. therefore, the correct label is:

**sarcastic**",1,0
180,@SurianibteAbu if it got the attention of the smartass to comment that.. Didnt it work anyway?? #irony,"- given the mocking tone, the rhetorical question, the use of the word ""smartass,"" and the explicit mention of irony, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **'sarcastic'**.

---",1,1
181,When you're sick and you feel bad for your cells cause they're fighting hard for you. #blessed #appreciative #sarcasm #kinda,"- given the explicit hashtag #sarcasm and the context provided by the other hashtags, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
182,Does this look properly #shaded?? I think #not :-(|#shading #techniques #cube #3d #view #learning #damn I #suck #Sob! http://t.co/VYWHaogBz9,"- the combination of self-deprecating language, the negative sentiment, and the mocking tone strongly suggests that the text is sarcastic.

therefore, the correct label for the input text is **'sarcastic'**.",1,0
183,Company profile FORGET ME NOT PET CEMETERY - http://t.co/QSMOF8f0X4 #FORGET #ME #NOT #PET #CEMETERY,"sure, here is the improved answer in full:

**text:**
""company profile forget me not pet cemetery - http://t.co/qsmof8f0x4 #forget #me #not #pet #cemetery.""

**conclusion:**
**not sarcastic**

**analysis:**
1. **text analysis:**
   - the text is: ""company profile forget me not pet cemetery - http://t.co/qsmof8f0x4 #forget #me #not #pet #cemetery.""
   - it appears to be a straightforward statement about a company profile for a pet cemetery.

2. **context and content:**
   - the phrase ""forget me not pet cemetery"" seems to be the name of a business.
   - the inclusion of a url suggests that this is a promotional or informational tweet.
   - the hashtags (#forget #me #not #pet #cemetery) are relevant to the business name and do not indicate any sarcasm.

3. **tone and intent:**
   - there is no evident use of irony, exaggeration, or contradictory statements that are typical markers of sarcasm.
   - the tone appears to be neutral and informative.

4. **consideration of potential irony:**
   - while the name ""forget me not pet cemetery"" could be seen as ironic, in this context it seems to be a genuine business name rather than a sarcastic remark.

5. **external context:**
   - without additional context suggesting otherwise, the text should be interpreted based on its face value. there are no external clues indicating sarcasm.

**conclusion:**
given the lack of sarcastic markers, the straightforward nature of the text, and the context provided, it is reasonable to conclude that the text is **not sarcastic**.",0,0
184,@onedirection guys!!! you've just smashed it!! #WhereDoBrokenHeartsGo #XFactorFinal,"sure, here is the improved answer in full:

sure, let's break down the input text step by step to determine if it is sarcastic or not.

1. **examine the content:**
   - the text mentions ""@onedirection guys!!! you've just smashed it!! #wheredobrokenheartsgo #xfactorfinal.""
   - the use of ""guys!!! you've just smashed it!!"" suggests excitement and praise.

2. **consider the context:**
   - the hashtags ""#wheredobrokenheartsgo"" and ""#xfactorfinal"" indicate that this is related to a performance, likely on a show like x factor.
   - one direction is a popular band, and fans often express enthusiasm and support for their performances.

3. **analyze the tone:**
   - the use of multiple exclamation marks (""!!!"") and enthusiastic language (""you've just smashed it!!"") typically conveys genuine excitement and praise.
   - there is no indication of irony or a contrasting statement that would suggest sarcasm.

4. **check for sarcasm indicators:**
   - sarcasm often involves saying the opposite of what one means, often in a mocking or ironic tone.
   - in this case, the text does not contain any elements that suggest the speaker is being ironic or mocking.

5. **consider subtle sarcasm and external context:**
   - while the text appears genuinely enthusiastic, it's important to consider the possibility of subtle sarcasm. however, without additional context indicating recent negative events or controversies involving one direction, it is less likely that the text is sarcastic.
   - given the lack of external context suggesting sarcasm and the straightforwardly positive language, the text is likely not sarcastic.

based on the analysis, the text appears to be genuinely enthusiastic and supportive without any indicators of sarcasm.

**conclusion:**
the correct label for the input text is ""not sarcastic.""",0,0
185,i wanna be at home already,"sure, let's proceed with the task:

**answer**: not sarcastic

**flaws and faulty logic**:
1. **literal vs. implied meaning**: the response correctly identifies the literal meaning but does not delve deeply into the implied meaning or potential for sarcasm.
2. **contextual clues**: while it mentions the lack of context, it does not provide a thorough analysis of possible contexts where the statement could be sarcastic.
3. **conclusion jump**: the response quickly concludes that the statement is not sarcastic without a detailed examination of different scenarios or potential tones.
4. **over-simplification**: the response simplifies the analysis by focusing on the absence of clear indicators, which may not always be necessary for sarcasm to be present.

### improved answer

sure, let's break down the process to determine whether the input text ""i wanna be at home already"" is sarcastic or not.

1. **understanding the text**: the sentence ""i wanna be at home already"" expresses a desire to be at home. it suggests impatience or a strong wish to be somewhere else.

2. **context consideration**: sarcasm often relies on context, tone, and sometimes exaggeration. without additional context, it can be challenging to definitively determine sarcasm. however, we can still analyze the text for common indicators of sarcasm.

3. **indicators of sarcasm**:
   - **exaggeration**: sarcasm often involves exaggeration. the phrase ""i wanna be at home already"" does not seem exaggerated.
   - **contradiction**: sarcasm often involves saying the opposite of what one means. the statement appears straightforward and does not seem to contradict itself.
   - **tone and punctuation**: sarcasm can be indicated by tone or punctuation (e.g., exclamation marks, ellipses). the text lacks such punctuation that might suggest sarcasm.

4. **literal interpretation**: taking the text at face value, it seems to be a genuine expression of wanting to be at home.

5. **contextual scenarios**: 
   - **non-sarcastic scenario**: if the speaker is genuinely tired or homesick, they might say this without any sarcasm.
   - **potentially sarcastic scenario**: if the speaker is in a boring or unpleasant situation, they might say this sarcastically to imply that they are not enjoying their current environment.

6. **conclusion**: based on the analysis, the text ""i wanna be at home already"" does not exhibit clear signs of sarcasm. it appears to be a straightforward expression of impatience or desire. however, without additional context, it is challenging to definitively rule out sarcasm. given the information available, it is more likely to be non-sarcastic.

therefore, the correct label for the input text is:
**not sarcastic**",0,0
186,Just realized my last final is tomorrow. FAAAAA-,"based on the analysis, the text uses exaggeration and a strong emotional reaction to convey a sense of frustration in a humorous or mocking way, which are common indicators of sarcasm. therefore, the correct label for the input text ""just realized my last final is tomorrow. faaaaa-."" is **'sarcastic'**.",1,0
187,@ambika1900 @sankrant @CChristineFair @JTMondal @Al_Muwa7id Christian Europe translated Islamic manuscripts #Irony http://t.co/0hXEQig7hM,"- given the use of the hashtag ""#irony"" and the context provided, it is reasonable to conclude that the author is using sarcasm to make a point about the historical relationship between christian europe and the islamic world.",1,1
188,Aaaaaand now I've found out that Chrome slows down downloads when the screen saver activates. Just makes me love it more #sarcasm,"sure, here is the improved version of the best answer:

let's break it down step by step to determine the correct label for the input text:

1. **identify the content and tone:**
   - the text mentions a negative experience with chrome: ""chrome slows down downloads when the screen saver activates.""
   - the phrase ""just makes me love it more"" is likely not genuine, as it follows a complaint.

2. **look for explicit indicators of sarcasm:**
   - the hashtag ""#sarcasm"" at the end of the sentence is a clear indicator that the statement is sarcastic.

3. **analyze the context:**
   - the initial part of the sentence expresses frustration or annoyance with chrome's behavior.
   - the concluding part of the sentence, ""just makes me love it more,"" is contradictory to the negative experience described, which is a common characteristic of sarcasm.

4. **determine the label:**
   - given the explicit use of ""#sarcasm"" and the contradictory nature of the statement, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is **'sarcastic'**.",1,1
189,The fact that this time next week I'll be getting my wisdom teeth out 😖🙊 #chipmunk,"- the combination of the unpleasant event (wisdom teeth removal) with the humorous and light-hearted tone (emojis and hashtag) suggests that the speaker is being sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,0
190,@Wallace17_daKid Way to lay out yesterday and put it all on the line #GoodLeader #Sarcasm,"- given the explicit use of the #sarcasm hashtag, it is clear that the statement is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
191,Two years later & gingerbread house making still makes me cry.,the correct label for the input text is **'sarcastic'**.,1,0
192,Amar Singh gives A+ rating to the Modi govt but Arun #Shourie says more is said than done in present govt #Irony #Politics,"- given the contrasting opinions, the use of the word ""but,"" and the hashtags #irony and #politics, it is reasonable to conclude that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
193,@ardhow @Jmroberts343Jmr @Squarehighways |Thats a twist|Algorithms to cause more congestion & increase pollution|Too bizarre to be true #not,"- given the context and the use of ""#not"", it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
194,@JasminHadasah #sarcasm is a service I offer.,"```
idea 3: sure, let's break it down step by step to determine whether the input text is sarcastic or not.

1. identify the content: the input text is ""@jasminhadasah #sarcasm is a service i offer..""

2. analyze the hashtag: the text includes the hashtag ""#sarcasm"". this is a strong indicator that the text is meant to be sarcastic.

3. context and tone: the phrase ""is a service i offer"" suggests that the speaker is implying they frequently use sarcasm, which is not typically a service one would offer. this incongruity is a hallmark of sarcasm.

4. conclusion: given the explicit mention of sarcasm and the context of the statement, it is reasonable to classify this text as sarcastic.

therefore, the correct label for the input text is:

sarcastic
```",1,0
195,http://t.co/biWk2vGWPX #PhatSexyAss #Picnic Picnic Porked Tiffany,"**response summary**: the text is labeled as ""sarcastic"" based on the context, tone, and choice of words.

**flaws and faulty logic**:
1. **assumption of hashtag meaning**: the response assumes that the hashtag ""#phatsexyass"" is always used in a humorous or exaggerated context, which may not be universally true. hashtags can have different meanings in different contexts.
2. **lack of context for url**: the url is not analyzed or considered in the determination. the content behind the url could provide additional context that might influence the interpretation.
3. **over-reliance on unusual phrases**: the response heavily relies on the unusual combination of words (""picnic porked tiffany"") to infer sarcasm without considering alternative interpretations or the possibility of literal meaning.

### improved answer

to determine whether the input text is sarcastic or not, let's analyze it step by step:

1. **examine the content**:
   - the text includes a url: ""http://t.co/biwk2vgwpx"".
   - it contains hashtags: ""#phatsexyass"" and ""#picnic"".
   - the phrase ""picnic porked tiffany"" is present.

2. **context and tone**:
   - the hashtag ""#phatsexyass"" is often used in a playful or mocking tone, which can be indicative of sarcasm. however, it's important to note that hashtags can have different meanings in different contexts.
   - the combination of ""picnic porked tiffany"" seems unusual and could imply a humorous or mocking context, especially when paired with the hashtags.

3. **consider the url**:
   - the url could provide additional context that might influence the interpretation. without access to the content behind the url, we can only speculate based on the visible text.

4. **overall interpretation**:
   - the use of exaggerated or playful language, along with the hashtags, suggests that the text is not meant to be taken literally.
   - the tone appears to be mocking or humorous, which is a common characteristic of sarcasm.

based on this analysis, the text seems to be sarcastic. therefore, the correct label for the input text is:

**sarcastic**",1,0
196,I'm absolutely positive that Coaches love it when parents tell them how to coach and run their program. #sarcasm #NOT #sticktoparenting,"- given the explicit indicators of sarcasm and the context, the text is clearly meant to be sarcastic.

therefore, the correct label for the input text is: **'sarcastic'**.

---",1,1
197,Nice touch. All the bar staff in the ground wearing #saintsfc t shirts,"the input text ""nice touch. all the bar staff in the ground wearing #saintsfc t shirts."" is best classified as ""sarcastic"".",1,0
198,@GaryLineker trust me it will be out of form Scandinavian reef again to. @ChampionsLeague do love @MCFC I see😒🙈 #irony #FCBarcelona #mcfc,"the correct label for the input text is ""sarcastic.""",1,1
199,i literally love when someone throw me in at the deep end #irony #tough #life,"sure, here is the improved answer in full:

sure, let's break down the input text step by step to determine whether it is sarcastic or not.

1. **text analysis**:
   - the text is: ""i literally love when someone throw me in at the deep end #irony #tough #life.""
   - the phrase ""i literally love"" is often used sarcastically to express the opposite of what is being said.
   - ""when someone throw me in at the deep end"" typically means being put in a difficult or challenging situation without preparation.

2. **hashtags**:
   - the hashtag ""#irony"" directly suggests that the statement is not meant to be taken literally and is likely sarcastic.
   - the hashtags ""#tough"" and ""#life"" further emphasize the challenging nature of the situation being described.

3. **context and tone**:
   - the overall tone of the sentence, combined with the use of the word ""literally"" and the context provided by the hashtags, strongly suggests that the speaker does not actually love being thrown into difficult situations. instead, they are using sarcasm to express their frustration or displeasure.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,1
200,"Agree with that... #we #are #not #mind #readers #haha||#Repost 9gag ⁰You may think we are, but we are... http://t.co/PEUz57XHmD","- given the humorous tone, the contradiction, and the use of ""haha,"" it is reasonable to conclude that the text is sarcastic.

therefore, the correct label for the input text is:

**sarcastic**

---",1,0
201,Day ninth December to have a pint at the boars head|#not really still in bed 😊 http://t.co/H4XoH4jpwc,the correct label for the input text is **'sarcastic'**.,1,0
202,Speed cameras in Whipton by village shops. & yes it Takes 5 police officers!! 🚔 #waste #of #money #does #not #take #five #individuals 😂🚨🚓,"the text is labeled as ""sarcastic"" based on the critical and mocking tone, use of hashtags, and emojis.

**flaws and faulty logic**:
1. **assumption of tone**: the response assumes that the use of hashtags and emojis automatically indicates sarcasm. while these elements can suggest sarcasm, they are not definitive proof.
2. **lack of context**: the response does not consider the broader context in which the statement was made. without additional context, it's difficult to definitively label the text as sarcastic.
3. **overemphasis on emojis**: the response places significant weight on the presence of emojis to determine sarcasm. emojis can be used in various ways and do not always indicate sarcasm.",1,0
203,Picked an excellent day to get my hair done 😒 #sarcasm,"- given the contradictory sentiment and the explicit hashtag, the text is clearly intended to be sarcastic.

therefore, the correct label for the input text is: **'sarcastic'**.",1,1
204,@GMA his daughter is painting his toes! That is a parenting WIN in my book.,"the text ""@gma his daughter is painting his toes! that is a parenting win in my book."" is likely ""sarcastic.""",1,0
205,Can't say no to that @mikebrown_15 try now. Lets go @QuinsRugbyUnion we can do this #COYQ,"sure, let's work through this step by step to ensure we have the right answer.

### step 1: identify the best answer option
the researcher did not explicitly state which answer was the best, but based on the critiques, it seems that all three answers have similar flaws. however, response option 3 appears to be the most detailed and structured, making it the best candidate for improvement.

### step 2: improve the best answer
to improve response option 3, we need to:
- consider the broader context and potential for sarcasm in the phrase ""can't say no to that.""
- acknowledge the possibility of mixed sentiments within the same text.
- provide a more balanced analysis of the text.

### step 3: print the improved answer in full
here is the improved answer:

**answer**: 

sure, let's break down the text to determine if it is sarcastic or not.

1. **text analysis**:
   - ""can't say no to that @mikebrown_15 try now.""
   - ""lets go @quinsrugbyunion we can do this #coyq.""

2. **context and tone**:
   - the phrase ""can't say no to that"" can sometimes be used sarcastically, but it can also be genuine depending on the context.
   - the mention of ""@mikebrown_15"" and ""@quinsrugbyunion"" suggests the text is related to a sports event, likely rugby.
   - ""lets go @quinsrugbyunion we can do this #coyq"" is a motivational and supportive statement, typically not sarcastic.

3. **hashtags and mentions**:
   - the hashtag ""#coyq"" stands for ""come on you quins,"" which is a supportive cheer for the harlequins rugby union team.
   - the mentions of specific individuals and the team indicate a supportive and encouraging tone.

4. **overall sentiment**:
   - the overall sentiment of the text appears to be positive and supportive.
   - there is no clear indication of irony or sarcasm in the context provided.

5. **contextual consideration**:
   - while the phrase ""can't say no to that"" could be sarcastic in some contexts, the surrounding text and the overall positive sentiment suggest it is likely genuine in this case.
   - the supportive nature of the second part of the text reinforces the idea that the entire message is meant to be encouraging.

based on the analysis, the text seems to be genuinely supportive and encouraging rather than sarcastic.

**answer**: not sarcastic",0,0
206,"ABC Takes A Look At ""The Turkey Song"" by @DickieStickhead - Make It A Classic #Thanksgiving - http://t.co/TMR5Zv5wu1","- given the humorous username, the playful title of the song, and the phrase ""make it a classic,"" it is likely that the statement is sarcastic. the tone suggests that the song is not genuinely being considered a classic, but rather the opposite.

therefore, the correct label for the input text is:

**sarcastic**",1,0
207,Waking up with a pounding headache is just what I need for this final #sarcasm,"```
idea 2: sure, let's break down the input text step by step to determine whether it is sarcastic or not.

1. text analysis:
   - the input text is: ""waking up with a pounding headache is just what i need for this final #sarcasm.""

2. contextual clues:
   - the phrase ""just what i need"" is often used to express that something is exactly what is required or desired. however, in this context, it is highly unlikely that anyone would genuinely want a pounding headache, especially before something important like a final.
   - the hashtag ""#sarcasm"" explicitly indicates that the statement is not meant to be taken literally and is intended to convey the opposite meaning.

3. intended meaning:
   - given the context and the hashtag, the intended meaning is that waking up with a pounding headache is actually very undesirable, especially before a final. the speaker is using sarcasm to express their frustration or displeasure.

4. conclusion:
   - the use of the hashtag ""#sarcasm"" and the context of the statement clearly indicate that the text is sarcastic.

therefore, the correct label for the input text is: ""sarcastic"".
```",1,1
208,Can always count on you to speak to me on here then delete the messages so It looks like I'm talking to myself. 😒 @TristanReece_,"- given the ironic use of language and the context provided by the emoji, the text is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,0
209,Stop by and pick up Alexandra's book with a coupon! http://t.co/7CIq1JgQ6X,"```
idea 1: sure, let's break down the text to determine if it is sarcastic or not.

1. literal meaning: the text is inviting someone to stop by and pick up a book with a coupon. it also includes a link, which suggests it might be a promotional message.

2. context and tone: sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic tone. here, the message seems straightforward and promotional. there is no apparent irony or contradiction in the statement.

3. content analysis:
   - ""stop by and pick up alexandra's book with a coupon!"": this is a direct and clear invitation. there is no indication of irony or sarcasm.
   - ""http://t.co/7ciq1jgq6x"": the inclusion of a link further supports the idea that this is a promotional message.

4. common indicators of sarcasm: sarcasm often includes exaggerated praise, negative undertones, or context that contradicts the literal meaning. none of these elements are present in the text.

5. contextual analysis: to further ensure accuracy, consider the broader context in which the message was posted. if this is part of a series of promotional tweets or messages, it is less likely to be sarcastic. however, if the account frequently posts sarcastic content, this could be a clue.

based on the analysis, the text appears to be a straightforward promotional message without any indicators of sarcasm.

conclusion: the correct label for the input text is 'not sarcastic'.
```",0,0
210,@reisawal I swear we must be twins,"**answer:**

sure, let's break it down step by step to determine if the input text ""@reisawal i swear we must be twins."" is sarcastic or not.

1. **context and tone**: 
   - the phrase ""i swear we must be twins"" is often used in a sarcastic manner to highlight similarities in behavior, opinions, or actions that are exaggerated or unexpected.
   - the use of ""i swear"" can add an element of exaggeration, which is a common feature in sarcastic statements.

2. **literal meaning**:
   - literally, the statement suggests that the speaker and the person they are addressing are so similar that they could be twins. this is highly unlikely to be true in a literal sense, especially if they are not actually related.

3. **intended meaning**:
   - the intended meaning is likely to be that the speaker is pointing out a surprising or humorous similarity between themselves and the person they are addressing. this is often done in a sarcastic tone to emphasize the unexpected nature of the similarity.

4. **social cues**:
   - without additional context, such as the tone of voice or facial expressions, it can be challenging to determine sarcasm purely from text. however, the phrasing and the context provided by the statement itself suggest a sarcastic undertone.

based on the analysis, the statement ""@reisawal i swear we must be twins."" is likely intended to be sarcastic.

**answer: sarcastic**",1,0
211,Some days are just better than others..,"sure, let's work through this step by step to ensure we have the right answer.

**answer: sarcastic**

1. **literal meaning**: the literal meaning of the sentence is that some days are indeed better than others, which is a straightforward and true statement.

2. **context and tone**: sarcasm often relies on context and tone. the ellipsis (""..."") at the end of the sentence can imply a trailing off or an unspoken continuation, which might suggest a deeper or different meaning than the literal one.

3. **common usage**: this phrase is commonly used sarcastically to imply that the current day is particularly bad, even though it doesn't explicitly say so. the speaker might be using understatement to highlight their frustration or disappointment.

4. **intended meaning**: given the common sarcastic usage of this phrase, it is likely that the speaker is not genuinely commenting on the variability of days but rather expressing dissatisfaction with the current day.

5. **contextual clues**: while the context is not provided, the use of ellipsis and the common sarcastic usage of this phrase suggest that the speaker might be implying that the current day is not one of the better ones.

based on these points, the input text ""some days are just better than others..."" is likely intended to be sarcastic.

**answer: sarcastic**",1,0
212,"After getting a total of 4 hours of sleep in 2 days, I FINALLY got good sleep last night😁","given the task, let's proceed directly to step 3 and provide the improved answer in full:

**response:**
- given the context, the exaggeration, and the use of the emoji, it is reasonable to conclude that the statement is sarcastic. therefore, the correct label for the input text is: **sarcastic**.

**improved answer:**
- the text states: ""after getting a total of 4 hours of sleep in 2 days, i finally got good sleep last night😁.""
- the first part of the sentence mentions a lack of sleep: ""after getting a total of 4 hours of sleep in 2 days.""
- the second part of the sentence claims to have gotten good sleep: ""i finally got good sleep last night.""
- the use of the word ""finally"" in all caps and the smiling emoji ""😁"" can indicate a strong emotion or exaggeration.
- there is an incongruity between the first part of the sentence (lack of sleep) and the second part (claiming to have gotten good sleep).
- the exaggeration and the use of the emoji suggest that the speaker might not be serious about having gotten good sleep.
- sarcasm often involves saying the opposite of what one means, often in a humorous or mocking way.
- the context here suggests that the speaker is likely being sarcastic about the quality of sleep they got, given the extreme lack of sleep mentioned earlier.
- given the context, the exaggeration, and the use of the emoji, it is reasonable to conclude that the statement is sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,0
213,"Her name is not Superwoman, Wonder Woman, nor Dorothy from the Wizard of Oz. Women of Excellence https://t.co/iAFycyWIwC","- given the information available, the text appears to be more likely genuine in its praise, recognizing someone's excellence without any sarcastic undertone.
   - however, without the additional context from the link, there remains some ambiguity.

therefore, the correct label for the input text is: **not sarcastic**.",0,0
214,I didn't realize Boston Coach also operated in Chicago #irony #brands,"- given the use of the hashtag #irony and the context provided by the name ""boston coach"" operating in chicago, it is clear that the speaker is being sarcastic.

therefore, the correct label for the input text is: **""sarcastic""**.

---",1,1
215,"@MaraAzzurra89 and that ""somebody"" thought you were Padoin sister LoL !!! #SarcasmFail","sure, here is the improved version of the best answer:

**response summary**:
- the text mentions someone thinking the person being addressed is ""padoin's sister.""
- the text ends with ""lol !!!"" which indicates laughter.
- the hashtag ""#sarcasmfail"" explicitly mentions sarcasm.

**indicators of sarcasm**:
- **exaggeration or absurdity**: the idea that someone thought the person was ""padoin's sister"" could be seen as an absurd or exaggerated statement.
- **tone**: the use of ""lol !!!"" suggests a mocking or humorous tone.
- **explicit mention**: the hashtag ""#sarcasmfail"" directly indicates that the statement is intended to be sarcastic.

**context**:
- the context provided by the hashtag ""#sarcasmfail"" makes it clear that the statement is meant to be taken sarcastically.

given these points, the text is clearly intended to be sarcastic. therefore, the correct label for the input text is:

**sarcastic**",1,0
216,Once again @BarackObama is re writing history re: #CubaEmbargo ! *primal scream* #tcot,"the correct label for the input text is ""sarcastic"".",1,0
217,"Wow: Look what the NFL Rams player who did ""Hands Up, Don't Shoot"" pose has been arrested for | http://t.co/FhO7lcmvon via @po_st #ferguson","- given the context of the ferguson protests and the potential for irony in the situation described, the text likely carries a sarcastic tone.

therefore, the correct label for the input text is:

**sarcastic**",1,0
218,Someone needs to stop me before I kill someone 😡 love waking up in the worst fcking mood #Not,"- the text uses irony and negation to convey a meaning opposite to the literal words. the overall tone and context suggest that the speaker is not genuinely expressing love for waking up in a bad mood but is instead being sarcastic.

therefore, the correct label for the input text is **'sarcastic'**.",1,1
219,What to do with that old #motherboard you have laying around. #NOT http://t.co/RjtcaMq9Gz #guitarpicks,"sure, here is the improved answer based on the best response identified:

---

sure, let's break down the text to determine whether it is sarcastic or not.

1. **text analysis**:
   - ""what to do with that old #motherboard you have laying around.""
   - ""#not""
   - ""http://t.co/rjtcamq9gz""
   - ""#guitarpicks""

2. **literal meaning**:
   - the text suggests a question about what to do with an old motherboard.
   - the hashtag ""#not"" implies a negation or contradiction to the previous statement.
   - the link is likely to provide more context or a visual aid.
   - the hashtag ""#guitarpicks"" suggests an alternative use for the motherboard, which is unconventional.

3. **sarcasm indicators**:
   - the use of ""#not"" is a strong indicator of sarcasm. it suggests that the initial statement is not to be taken literally.
   - the idea of using a motherboard as guitar picks is absurd and impractical, which adds to the sarcastic tone.

4. **contextual understanding**:
   - sarcasm often involves saying something that is opposite to what is meant, often in a humorous or mocking way.
   - the text is likely mocking the idea of finding a practical use for an old motherboard by suggesting an impractical and humorous alternative.

5. **link analysis**:
   - while we cannot directly analyze the link, it is reasonable to assume that it might lead to a humorous or unexpected use of the motherboard, reinforcing the sarcastic tone.

based on the analysis, the text is using sarcasm to humorously suggest an impractical use for an old motherboard. therefore, the correct label for the input text is:

**sarcastic**",1,1
220,Joe Cole just casually walking past...,"**sarcasm classification analysis**

to determine whether the input text ""joe cole just casually walking past...."" is sarcastic or not, let's analyze it step by step:

1. **context and content**:
   - the phrase mentions joe cole walking past in a casual manner. on the surface, this seems like a straightforward statement.

2. **tone and implication**:
   - the word ""casually"" can imply that the action is being done without much effort or concern.
   - the ellipsis (""...."") at the end of the sentence can suggest that there is more to the story or that the statement is trailing off, which can sometimes be used to add a sarcastic tone.

3. **possible scenarios**:
   - if joe cole is a well-known figure and the context implies that his action of ""just casually walking past"" is unexpected or contrasts with what one would expect him to do, it could be sarcastic.
   - for example, if joe cole is a famous footballer and he is expected to be actively participating in a game but is instead ""just casually walking past,"" the statement could be highlighting the irony and thus be sarcastic.

4. **lack of explicit indicators**:
   - without additional context, it is challenging to definitively determine sarcasm. however, the use of ""just casually"" and the ellipsis can be subtle indicators of sarcasm.

based on the analysis, the text ""joe cole just casually walking past...."" has elements that suggest it could be sarcastic, especially if the context implies an unexpected or ironic situation.

**final decision**: **sarcastic**",1,0
221,Am I the only one who finds it very stressful when the #OrionLaunch feed keeps buffering...?!,"- given the rhetorical question, the exaggeration, and the context, it is likely that the speaker is being sarcastic.
   - however, it is important to consider the possibility of genuine frustration, which adds nuance to the interpretation.

therefore, the correct label for the input text is: **sarcastic**.",1,0
222,@dsobek No ... now someone will start a rumor of $ABBV pricing their HCV drug same or higher than $GILD #sarcasm,"- given the explicit use of the hashtag ""#sarcasm"" and the context provided, it is clear that the statement is intended to be sarcastic.

therefore, the correct label for the input text is: **'sarcastic'**.

---",1,1
223,Never seen the gym so packed,"sure, let's present the improved version of the best answer option in full:

**improved answer:**

let's break it down step by step to determine if the input text ""never seen the gym so packed."" is sarcastic or not.

1. **literal meaning**: the literal interpretation of the sentence is that the speaker has never observed the gym being as crowded as it is now.

2. **context and common usage**: 
   - gyms are often associated with varying levels of attendance, which can fluctuate based on time of day, season, or specific events (e.g., new year's resolutions).
   - the phrase ""never seen the gym so packed"" could be used genuinely to express surprise at an unusually high attendance.

3. **tone and implication**:
   - sarcasm often involves saying the opposite of what one means, usually in a tone that indicates the speaker does not genuinely believe the literal statement.
   - in this case, the phrase could be sarcastic if the speaker is implying that the gym is usually empty and they are surprised to see it crowded, possibly mocking the sudden interest in fitness.

4. **lack of additional context**:
   - without additional context such as tone of voice, facial expression, or further elaboration, it can be challenging to definitively determine sarcasm.
   - however, the phrase ""never seen the gym so packed"" is commonly used sarcastically, especially if said during a time when gyms are known to be busier (e.g., early january).

5. **common scenarios**: 
   - if the gym is typically crowded and the speaker is genuinely surprised by the number of people, it might not be sarcastic.
   - if the gym is empty or nearly empty, the speaker is likely being sarcastic.

**conclusion**: based on the analysis, the correct label for the input text ""never seen the gym so packed."" is:

**sarcastic**",1,0
224,❓❓GOT MENTIONS ❓❓||#MGWV #AutoFollow #RETWEET #RTMUZZA #TEAMFOLLOWBACK #TFBJP #500aday #RT2GAIN ||?@TwitWhizz ⏪| |WHOS WANTS TO BE NEXT?,"based on the analysis, the researcher likely found response option 2 to be the best, as it provided a more detailed breakdown of the text and considered multiple aspects of the content, tone, and intended meaning. however, it still had some flaws that need to be addressed.

### improved response option 2

to determine whether the input text is sarcastic or not, let's break it down and analyze it step by step:

1. **text analysis**:
   - the text contains multiple question marks and exclamation marks, which can indicate excitement or emphasis. however, these punctuation marks can also be used sarcastically.
   - it includes hashtags like #autofollow, #retweet, #teamfollowback, etc., which are commonly used in social media to gain followers or engagement. the use of these hashtags does not inherently suggest sarcasm but does not rule it out either.

2. **context and tone**:
   - the use of multiple question marks and exclamation marks can sometimes be a sign of sarcasm, but it can also simply indicate enthusiasm. without additional context, it is challenging to determine the exact tone.
   - the hashtags and the call to action are typical of social media engagement strategies. however, sarcasm can be embedded in promotional language, especially if the account has a history of sarcastic posts.

3. **intended meaning**:
   - the primary purpose of the text seems to be to encourage social media engagement and gain followers. this straightforward intent does not typically align with sarcasm, which often involves saying the opposite of what is meant.
   - there is no clear indication of irony or a statement that contradicts the literal meaning, which are common indicators of sarcasm. however, subtle sarcasm could still be present, depending on the broader context.

4. **contextual consideration**:
   - to make a more accurate determination, it would be helpful to consider the broader context in which the text was posted. for example, if the account is known for sarcastic posts, this could change the interpretation.
   - without additional context, the text appears to be straightforward in its intent to engage users and gain followers.

based on this analysis, and considering the limitations of not having broader context, the input text does not exhibit strong characteristics of sarcasm. therefore, the correct label for the input text is:

**not sarcastic**",0,0
225,Remember to raise a glass of merry to those who are at work keeping the world safe on Christmas 🌎🎄🌏🎅🌍❄|🚑🚒🚓🚁🚢 #essentialservice,the correct label for the input text is **'not sarcastic'**.,0,0
226,"Wishing everyone a Happy, Healthy, and Prosperous New Year!!!","sure, let's proceed with the task.

**improved answer**:

sure, let's break down the input text to determine whether it is sarcastic or not.

1. **text analysis**:
   - the input text is: ""wishing everyone a happy, healthy, and prosperous new year!!!""
   - the text contains well-wishes for the new year, which is a common and sincere sentiment.

2. **tone and context**:
   - the tone of the message appears to be positive and genuine.
   - there are no indicators of irony, exaggeration, or contradiction that are typical markers of sarcasm.
   - the use of multiple exclamation marks can sometimes indicate excitement or emphasis, but in this context, it aligns with the positive sentiment of the message.

3. **common usage**:
   - phrases like ""happy new year"" are typically used in a straightforward, non-sarcastic manner.
   - there is no context provided that would suggest the speaker is being insincere or mocking.

4. **consideration of sarcasm**:
   - while sarcasm can be subtle and context-dependent, there are no clear indicators in this text that suggest a sarcastic intent.
   - the lack of contradictory elements or negative undertones supports the interpretation that the message is sincere.

based on the analysis, the text ""wishing everyone a happy, healthy, and prosperous new year!!!"" does not exhibit characteristics of sarcasm. therefore, the correct label is:

**not sarcastic**",0,0
227,"@Esmerodo @MonteMcNaughton @MacLeodLisa Yes, and conventional taxis drive verrrry safely. #pfft #sarcasm","1. **examine the content:**
   - the text mentions conventional taxis and their driving safety.
   - the word ""verrry"" is an exaggerated form of ""very,"" which often indicates sarcasm.

2. **identify sarcasm indicators:**
   - the use of ""verrry"" suggests an exaggerated tone, which is a common indicator of sarcasm.
   - the hashtags ""#pfft"" and ""#sarcasm"" explicitly indicate that the statement is sarcastic.

3. **contextual understanding:**
   - the statement implies that conventional taxis do not actually drive very safely, contrary to what is being stated.
   - the use of ""yes, and"" at the beginning can also imply a sarcastic agreement, often used to mock or highlight the opposite of what is being stated.

4. **conclusion:**
   - given the exaggerated language, the explicit hashtags, and the context, it is clear that the statement is intended to be sarcastic.

therefore, the correct label for the input text is:

**sarcastic**",1,1
228,"Just ranted on and the moment I'm about to hit send, my ipod just died. #greatmorning #NOT","- given the context and the use of contradictory hashtags, it is clear that the speaker is using sarcasm to express their frustration.

therefore, the correct label for the input text is: **sarcastic**.",1,1
229,30 week scan #not #long #now #exciting #memory #all #good #happy #clear #baby #boy @ Portlaoise... http://t.co/CLfUfZ3vdF,"- given the positive tone, the context, and the lack of any contradictory or ironic elements, it is reasonable to conclude that the text is not sarcastic.

therefore, the correct label for the input text is: **not sarcastic**.",0,0
230,@cnsnews Obama and Hillary convinced Ukraine that they would protect them if they essentially disarm. Need to keep at least one promise.,"```
idea 2: sure, let's break down the text to determine if it is sarcastic or not.

1. text analysis:
   - the text mentions ""@cnsnews obama and hillary convinced ukraine that they would protect them if they essentially disarm.""
   - it then follows with ""need to keep at least one promise..""

2. literal meaning:
   - literally, the text is stating that obama and hillary made a promise to protect ukraine if they disarmed.
   - the second part suggests that they need to keep at least one promise, implying that promises have not been kept.

3. context and implication:
   - the mention of ""need to keep at least one promise.."" implies a criticism that promises have not been kept.
   - the use of ""at least one"" suggests that multiple promises were made and not fulfilled, which adds a layer of irony.

4. sarcasm indicators:
   - sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic way.
   - the phrase ""need to keep at least one promise.."" is likely not a genuine suggestion but a sarcastic remark implying that no promises have been kept.

5. consideration of alternative interpretations:
   - while the text could be interpreted as genuine frustration, the use of irony and the context of political promises suggest a sarcastic tone.
   - the phrase ""need to keep at least one promise.."" can be seen as an exaggeration for effect, which is a common characteristic of sarcasm.

6. conclusion:
   - the text uses irony to criticize the failure to keep promises, which is a common characteristic of sarcasm.
   - considering both the literal and implied meanings, along with the context and tone, the text is best classified as sarcastic.

based on this analysis, the correct label for the input text is:

sarcastic
```",1,0
231,i just enjoy throwing up #not #hatethis #sick #wanna #go #to #school #for #once #take #me #away,"sure, here is the improved answer in full:

**answer: sarcastic**

1. **literal meaning**:
   - the text says, ""i just enjoy throwing up,"" which on the surface suggests that the speaker enjoys vomiting.

2. **hashtags**:
   - the hashtags used are:
     - #not
     - #hatethis
     - #sick
     - #wanna
     - #go
     - #to
     - #school
     - #for
     - #once
     - #take
     - #me
     - #away

3. **context from hashtags**:
   - #not: this suggests negation, indicating that the initial statement might not be true.
   - #hatethis: this indicates a negative sentiment towards the situation.
   - #sick: this suggests the person is unwell.
   - #wanna #go #to #school #for #once: this implies that the person usually does not want to go to school, but in this case, they do, likely because they are feeling so bad.
   - #take #me #away: this suggests a desire to escape the current situation.

4. **contradiction**:
   - the initial statement ""i just enjoy throwing up"" is contradicted by the hashtags, especially #not and #hatethis, indicating that the speaker does not actually enjoy throwing up.

5. **tone and intent**:
   - the exaggerated positive statement about enjoying something unpleasant (throwing up) combined with the negative hashtags suggests that the speaker is being sarcastic.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,1
232,@GazzaDowns I actually think he needs to use the youngsters in this reincarnation #irony,"- given the use of ""actually"" in a potentially insincere way, the context of ""reincarnation,"" and the explicit hashtag ""#irony,"" it is reasonable to conclude that the statement is sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
233,What a golden morning. 😒 #not,"```
idea 2: sure, let's break down the input text to determine whether it is sarcastic or not.

1. text analysis:
   - the phrase ""what a golden morning."" typically suggests a positive sentiment, as ""golden"" often connotes something valuable or beautiful.
   - the emoji ""😒"" is a face with a frown or a look of disapproval, which contradicts the positive sentiment of the phrase.
   - the hashtag ""#not"" explicitly negates the positive sentiment expressed in the phrase ""what a golden morning.""

2. contradiction:
   - the positive phrase ""what a golden morning."" is immediately followed by a negative emoji and a negating hashtag, creating a clear contradiction.

3. sarcasm indicators:
   - sarcasm often involves saying something positive in a tone or context that implies the opposite. here, the positive statement is undercut by the negative emoji and the hashtag ""#not,"" indicating that the speaker does not actually believe it is a ""golden morning.""

4. additional context:
   - in social media and casual conversation, the use of emojis and hashtags to convey tone is common. the frowning face emoji and the hashtag ""#not"" are frequently used to indicate sarcasm or irony, reinforcing the interpretation that the speaker is being sarcastic.

5. examples:
   - similar sarcastic statements might include: ""what a fantastic day. 😒 #not"" or ""i just love getting stuck in traffic. 😒 #not."" these examples also use positive phrases followed by negative emojis and hashtags to convey sarcasm.

given these points, the text ""what a golden morning. 😒 #not."" is clearly using sarcasm to convey a negative sentiment about the morning.

conclusion:
the correct label for the input text is ""sarcastic"".
```",1,1
234,Sleep. SLEEP YOU STUPID IDIOT I WANNA LEAVE MY ROOM,"**answer: sarcastic**

sure, let's break down the input text to determine whether it is sarcastic or not.

1. **tone and language**: the text uses strong and aggressive language (""stupid idiot""), which can be indicative of frustration or anger. sarcasm often involves a contrast between the literal meaning and the intended meaning, usually delivered in a mocking or ironic tone.

2. **context and intent**: the phrase ""sleep you stupid idiot i wanna leave my room"" suggests that the speaker is frustrated with someone who is not sleeping, which is preventing them from leaving their room. the use of capital letters indicates shouting, which can be a sign of heightened emotion.

3. **literal vs. intended meaning**: if we take the statement literally, the speaker is commanding someone to sleep. however, the exaggerated frustration and the context imply that the speaker might be using sarcasm to express their annoyance at the situation.

4. **common sarcastic indicators**: sarcasm often involves saying the opposite of what one means or using hyperbole to make a point. in this case, the hyperbolic frustration and the context suggest that the speaker might not literally think the person is an ""idiot"" but is using the term sarcastically to emphasize their annoyance.

given these points, the text appears to be using exaggerated frustration and hyperbole, which are common indicators of sarcasm.

**conclusion**: the input text ""sleep. sleep you stupid idiot i wanna leave my room."" is best classified as ""sarcastic"".",1,0
235,LIBERAL/#LEFTISTS USE #RACIST/SEXIST #LABEL FOR |#DISLIKES|MSNBC host Ed Schultz said RACIST #NOT to SUPPORT demand for #MINIMUM WAGE|#SAD,"therefore, the correct label for the input text is: **sarcastic**.",1,0
236,Read at http://t.co/HbeAb2hklW the news '#Obama: #The #American #way #of #life #is #not #a #gift',"- given the unusual use of hashtags and the potential for the statement to be interpreted as mockery or criticism, it is reasonable to classify this text as sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,0
237,Really missing my momma today.. More than usual. I don't think today will be a good day,"- the text does not exhibit characteristics of sarcasm.
   - it seems to be a genuine expression of emotion.

based on the analysis, the correct label for the input text is:

**not sarcastic**",0,0
238,"@davidwhite_ Nevermind that, but do pray tell,would Scherzy still play Grizabella?","the correct label for the input text ""@davidwhite_ nevermind that, but do pray tell, would scherzy still play grizabella?"" is ""sarcastic.""",1,0
239,Everyone wants the truth but nobody wants to be honest... #irony,"- given the paradoxical nature of the statement and the explicit use of ""#irony,"" it is reasonable to conclude that the text is intended to be sarcastic.

therefore, the correct label for the input text ""everyone wants the truth but nobody wants to be honest... #irony"" is:

**sarcastic**",1,1
240,I won't be surprised if shelling across pak border intensifies during Delhi Elections to change issues of election's. http://t.co/Ohgg9jQ6hJ,"- given the context, the tone, and the potential for sarcasm in political commentary, the statement appears to be sarcastic. the speaker is likely using sarcasm to criticize the manipulation of serious issues like border tensions for political purposes.

therefore, the correct label for the input text is:

**sarcastic**",1,0
241,Every inch of you is perfect from the bottom to the top UNLESS YOU'RE SKINNY #Shade #Sarcasm #TheMoreYouKnow,"the correct label for the input text is ""sarcastic.""",1,0
242,Take a look at those calves!!! 😎😎😂😂 ladies love the calves! #not #about #the #arms #its #about... http://t.co/R7OWkjcBmq,"given the exaggerated tone, the use of emojis, and the contradictory hashtags, it is likely that the text is meant to be sarcastic. the combination of these elements suggests that the statement is not meant to be taken at face value and is instead mocking or exaggerating the importance of calves.

therefore, the correct label for the input text is:
**sarcastic**.",1,0
243,@CaleCowan your tongue in cheek @timescolonist weigh in does nothing but instigate breed specific hate. Stick to reporting on tuques. #yyj,"**improved answer:**

to determine whether the input text is sarcastic or not, let's break it down and analyze the components:

1. **context and tone**:
   - the phrase ""your tongue in cheek"" suggests a sarcastic or ironic tone.
   - the use of ""does nothing but instigate breed specific hate"" indicates a critical stance, possibly implying that the original comment was not taken seriously or was seen as inflammatory.
   - ""stick to reporting on tuques"" is a dismissive statement, suggesting that the person should focus on something trivial instead of the current topic, which can be interpreted as sarcastic.

2. **hashtags and mentions**:
   - the mention of ""@calecowan"" and ""@timescolonist"" indicates that the comment is directed at specific individuals or entities, possibly in response to something they said or did.
   - the hashtag ""#yyj"" (which likely refers to victoria, british columbia) provides a geographical context but does not directly affect the sarcasm detection.

3. **overall interpretation**:
   - the combination of ""tongue in cheek,"" the critical tone, and the dismissive suggestion to ""stick to reporting on tuques"" strongly suggests that the speaker is being sarcastic.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,0
244,"@MiddleChildSyn: You think my mom and I would get along better, she's a middle child too. #irony #middlechildsyndrome","- given the context and the use of the hashtag #irony, it is clear that the statement is meant to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
245,"Isn't this blaming the victim? #sarcasm RT @chronicle Every year, 600K college students are injured while drunk. http://t.co/guuGP49ZZD","sure, here is the improved answer in full:

sure, let's break this down step by step to determine whether the input text is sarcastic or not.

1. **identify the context and content of the text:**
   - the text mentions a statistic about college students getting injured while drunk.
   - it includes a rhetorical question: ""isn't this blaming the victim?""
   - it ends with the hashtag ""#sarcasm.""

2. **analyze the rhetorical question:**
   - the question ""isn't this blaming the victim?"" suggests a critical or skeptical tone.
   - the use of a rhetorical question often implies that the speaker does not expect an answer and is instead making a point.

3. **consider the hashtag:**
   - the hashtag ""#sarcasm"" explicitly indicates that the statement is meant to be taken sarcastically.

4. **evaluate the overall tone and intent:**
   - the combination of the rhetorical question and the hashtag ""#sarcasm"" strongly suggests that the speaker is being sarcastic.
   - the speaker seems to be mocking the idea that the statistic is somehow blaming the victims (the injured students), implying that the real issue is their behavior (getting drunk).

5. **deepen the context analysis:**
   - the statistic about 600k college students being injured while drunk is a serious issue. the rhetorical question implies that the speaker finds it absurd to blame the victims for their injuries, suggesting that the real issue might be the circumstances leading to such behavior.
   - this deeper analysis supports the sarcastic interpretation, as the speaker is likely criticizing the oversimplification of the problem by blaming the victims.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,1
246,that time when ward was mad because skye hide a secret from him #irony #skyeward #AgentsofSHIELD http://t.co/znfxzbUYVu,"sure, here is the improved answer based on the best option identified:

**final answer**:

let's break down the input text step by step to determine if it is sarcastic or not.

1. **content analysis**:
   - ""that time when ward was mad because skye hide a secret from him"": this part of the text describes a situation where a character named ward is upset because another character, skye, kept a secret from him.
   - the phrase ""that time when"" often sets up a context that could be used for storytelling or reminiscing about a specific event.

2. **hashtags**:
   - ""#irony"": the use of the hashtag ""irony"" suggests that there is a contrast between what is expected and what actually happens, which is a common element in sarcasm.
   - ""#skyeward"": this hashtag likely refers to the relationship between the characters skye and ward from the tv show ""agents of s.h.i.e.l.d.""
   - ""#agentsofshield"": this hashtag indicates that the context is related to the tv show ""agents of s.h.i.e.l.d.""

3. **contextual clues**:
   - the mention of ""irony"" directly points towards a situation that is not straightforward and may involve sarcasm.
   - the context of a tv show and the specific relationship dynamics between characters can often be a source of sarcastic commentary, especially among fans discussing plot twists or character actions.

4. **linguistic cues**:
   - the phrase ""that time when"" can be used to set up a sarcastic remark by recalling a situation that is meant to highlight the absurdity or unexpected nature of the event.
   - the use of past tense ""was mad"" and ""hide a secret"" can imply a sense of irony, especially if the audience is aware of the characters' typical behavior and the context of the show.

5. **overall interpretation**:
   - given the use of the hashtag ""irony"" and the context provided, it is likely that the statement is not meant to be taken at face value. instead, it suggests that there is an underlying sarcastic tone, possibly commenting on the predictability or absurdity of the situation described.

based on the analysis, the correct label for the input text is:

**sarcastic**",1,1
247,"While we applauded ourselves on getting to the Moon, Carl Sagan spoke a truth we all denied.|#irony http://t.co/AY20dRme0L","- the text appears to be highlighting the irony of celebrating a great achievement while ignoring an important truth, which aligns with a sarcastic tone.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,1
248,Can holidays last forever?? #happytimes #sundayout #mewearing #wyoustores #elenawearswyou #chanelboybag #chanel... http://t.co/vmcHI7XB88,"- given the context and tone, the statement does not exhibit the typical characteristics of sarcasm. it seems to be a genuine expression of enjoyment and wishful thinking.

therefore, the correct label for the input text is: **not sarcastic**.",0,0
249,Watching @beckie0 trich vlogs helps me alot with my trich condition !! ☺️💕,"sure, here is the improved answer based on the best response identified:

**response summary**: the text is analyzed for content, tone, sentiment, and context, concluding that it is ""not sarcastic.""

**improved answer**:

to determine whether the input text ""watching @beckie0 trich vlogs helps me alot with my trich condition !! ☺️💕"" is sarcastic or not, let's analyze it step by step:

1. **content analysis**:
   - the text mentions watching vlogs by @beckie0, which are related to ""trich"" (likely referring to trichotillomania, a condition involving compulsive hair-pulling).
   - the text states that these vlogs help the person with their condition.

2. **tone and sentiment**:
   - the use of positive emojis (☺️💕) suggests a genuine positive sentiment.
   - the phrase ""helps me a lot"" is straightforward and does not contain any obvious indicators of sarcasm.

3. **context and intent**:
   - there is no apparent contradiction or exaggeration in the statement that would typically signal sarcasm.
   - the text appears to be expressing genuine gratitude or appreciation for the vlogs.

4. **consideration of subtle sarcasm**:
   - while emojis and positive language can sometimes be used sarcastically, the overall context and lack of contradictory elements suggest sincerity.
   - the supportive nature of the content (vlogs aimed at helping with a specific condition) further supports the interpretation of genuine sentiment.

based on this analysis, the text does not exhibit characteristics commonly associated with sarcasm, such as contradiction, exaggeration, or a mocking tone.

**conclusion**: the correct label for the input text is ""not sarcastic"".",0,0
250,Photo: Orchid Tassel Chain Mermaid Dress $39.99 Onesize Leave email for invoice http://t.co/6nrIjjJwMc,the correct label for the input text is: **not sarcastic**.,0,0
251,@GalloSays this game is pathetic. How are they losing this game?,"**answer:**

sure, let's break down the text to determine if it is sarcastic or not.

1. **identify the context and tone**:
   - the text is a comment on a game, likely a sports game.
   - the word ""pathetic"" is a strong negative adjective, indicating frustration or disappointment.

2. **look for indicators of sarcasm**:
   - sarcasm often involves saying the opposite of what one means, or using a tone that suggests the speaker doesn't genuinely believe what they are saying.
   - the phrase ""how are they losing this game?"" could imply disbelief that the team is losing, suggesting that the speaker thinks the team should be winning easily.

3. **consider the overall sentiment**:
   - the overall sentiment of the text is negative.
   - the use of ""pathetic"" and the rhetorical question ""how are they losing this game?"" suggests that the speaker is mocking the situation.

4. **evaluate the likelihood of sarcasm**:
   - given the strong negative language and the rhetorical question, it seems likely that the speaker is being sarcastic. they are expressing disbelief and frustration in a way that mocks the team's performance.

based on this analysis, the text ""@gallosays this game is pathetic. how are they losing this game?"" is best classified as:

**sarcastic**",1,0
252,bromanceshmomance: #I just checked and he has zero#ZERO#mentions asking if Louis was there#NONE#NADA#not... http://t.co/b4W8LszSwZ,"- given the emphasis, repetition, and the context, it is likely that the text is using sarcasm to make a point about the absence of mentions.

therefore, the correct label for the input text is **'sarcastic'**.",1,0
253,Being a light sleeper is the best. #not,"- the positive statement followed by the negation ""#not"" suggests that the speaker is being sarcastic.
   - the speaker does not actually think that being a light sleeper is the best; they are using sarcasm to express the opposite sentiment.

therefore, the correct label for the input text ""being a light sleeper is the best. #not."" is **'sarcastic'**.",1,1
254,schools in India praying for # #peshawarattack victims #PrayForPakistan ... http://t.co/Y2cfKer1wU,the correct label for the input text is **'not sarcastic'**.,0,0
255,The only company I thought would be best for the thesis is unfortunately taken already... a year ago..,"**response:**
""the only company i thought would be best for the thesis is unfortunately taken already... a year ago...""

**label: sarcastic**

**improved answer:**
to determine whether the input text ""the only company i thought would be best for the thesis is unfortunately taken already... a year ago..."" is sarcastic or not, let's analyze it step by step:

1. **literal meaning**: the speaker is expressing disappointment that the company they thought would be best for their thesis is no longer available because it was taken a year ago.

2. **tone and context**: the use of the word ""unfortunately"" and the ellipses (""..."") suggest a sense of regret or frustration. the phrase ""a year ago"" adds a sense of irony, as it implies that the speaker is only now realizing something that has been true for a long time.

3. **sarcasm indicators**: sarcasm often involves saying something in a way that implies the opposite of the literal meaning, often with a tone of irony or mockery. in this case, the speaker might be highlighting the absurdity or frustration of the situation by emphasizing how long ago the opportunity was lost.

4. **contextual clues**: if we consider the context, the speaker might be sarcastically pointing out how out-of-date their information is, or how they missed an opportunity that was obvious to others long ago.

5. **alternative interpretations**: while the text could be interpreted as genuine disappointment, the exaggerated time frame (""a year ago"") and the use of ellipses suggest a tone of irony that is characteristic of sarcasm.

given these points, the text does seem to carry a sarcastic tone, as the speaker is likely using irony to express their frustration or disappointment.

therefore, the correct label for the input text is:

**sarcastic**",1,0
256,@MyzzCryz not worried about it. Whenevs 😉,"the correct label for the input text ""@myzzcryz not worried about it. whenevs 😉."" is **'sarcastic'**.",1,0
257,@lr3031 @mjgranger1 #not enough; unfortunately.,"**label: sarcastic**

to determine whether the input text ""@lr3031 @mjgranger1 #not enough; unfortunately.."" is sarcastic or not, let's analyze it step by step:

1. **context and content**:
   - the text mentions ""not enough"" followed by ""unfortunately"".
   - the use of hashtags and the structure of the sentence can provide clues.

2. **hashtag analysis**:
   - the hashtag ""#not enough"" suggests a statement about insufficiency.
   - the word ""unfortunately"" typically conveys a genuine expression of regret or disappointment.

3. **tone and implication**:
   - sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic tone.
   - the phrase ""not enough; unfortunately.."" could be interpreted in two ways:
     - literal: the speaker genuinely feels that something is insufficient and is expressing regret.
     - sarcastic: the speaker might be mocking the idea that something is insufficient, implying that it is actually more than enough or that the situation is not unfortunate at all.

4. **social media context**:
   - on social media, sarcasm is common, and users often use hashtags to convey irony or sarcasm.
   - the presence of multiple users tagged (@lr3031 @mjgranger1) might indicate a conversation where sarcasm is being used to make a point.

5. **punctuation and ellipsis**:
   - the use of ellipsis ("".."") at the end can sometimes indicate a trailing thought or an implied meaning, which can be a hint towards sarcasm.

given these points, the text ""@lr3031 @mjgranger1 #not enough; unfortunately.."" likely carries a sarcastic tone, as the combination of the hashtag, the word ""unfortunately"", and the ellipsis suggests an ironic or mocking sentiment.

therefore, the correct label for the input text is:

**sarcastic**",1,0
258,@IAOLLC . #please email me captainpc@me.com or contact through DM myself or @Bennolikes . #I #have #DM #Address #details #but #not#had#reply,"- while the text does show frustration, it does not exhibit the typical characteristics of sarcasm, such as irony or mockery.
   - the user appears to be genuinely requesting a response and expressing dissatisfaction with the lack of communication.

based on this analysis, the correct label for the input text is:

**not sarcastic**",0,0
259,@NPCole23 hahaha yeah I think so too cause you know how she loves her with all her heart 😂😂😂.... #NOT 🔫.,"- given the indicators of sarcasm (mocking laughter, contradictory hashtag, and the overall tone), it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **'sarcastic'**.",1,1
260,"It's really #NOT #GOOD, too have the #REPUTATION for STEALING FROM GIRLS. @HAUSOFSE7EN & Mr. MASON,..expect a call,..(;","- given the tone, context, and stylistic elements of the text, it is reasonable to classify this as sarcastic. the use of hashtags, all caps, and the winking emoticon all point towards a sarcastic intent.

therefore, the correct label for the input text is: **sarcastic**.",1,0
261,"we need to stop using the words ""racist"" & ""racism"" @nicky0472 @StevenWayneOwen @TheLexZane @nobamamustgo @Anan_VII @TheOldBreed1775","given the task, here is the improved full answer based on the best response option identified by the researcher:

**response summary**: the text is classified as ""sarcastic"" based on the idea that suggesting to stop using the terms ""racist"" and ""racism"" is often a sarcastic way to criticize those who deny the importance of these issues.

**improved answer**:

to determine whether the input text is sarcastic or not, let's analyze it step by step:

1. **context and content**: the text mentions stopping the use of the words ""racist"" and ""racism."" this is a sensitive and often controversial topic, which can be a fertile ground for sarcasm.

2. **tone and intent**: sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic way. the statement ""we need to stop using the words 'racist' & 'racism'"" could be interpreted as sarcastic if the speaker actually believes that these words are important and should be used to address real issues.

3. **social media handles**: the inclusion of multiple twitter handles suggests that this is a public statement, possibly aimed at provoking a reaction or making a point in a social or political debate.

4. **common usage**: in discussions about racism, suggesting that we stop using the terms ""racist"" and ""racism"" is often a sarcastic way to criticize those who deny the existence or importance of these issues.

5. **contextual analysis**: while the text itself does not provide explicit evidence of sarcasm, the context of social media and the nature of the discussion around racism suggest that the statement is likely intended to be ironic or mocking. the presence of multiple twitter handles indicates that the statement is part of a broader conversation, which often involves sarcasm to make a point.

given these points, it seems likely that the statement is intended to be sarcastic, as it appears to mock the idea of ignoring or downplaying racism by suggesting we stop using the terms altogether.

therefore, the correct label for the input text is:

**sarcastic**",1,0
262,@AmazingPhil @radiomaru Probably my favourite book. Couldn't put it down. 5Stars!,"**not sarcastic**

sure, let's break down the text to determine if it is sarcastic or not.

1. **text analysis**:
   - the text is: ""@amazingphil @radiomaru probably my favourite book. couldn't put it down. 5stars!.""
   - the user is addressing two twitter handles, which suggests this is a tweet or a social media post.

2. **content examination**:
   - ""probably my favourite book. couldn't put it down. 5stars!"": these phrases are typically used to express genuine enthusiasm and positive feedback about a book.
   - the use of ""5stars!"" further emphasizes a high rating and positive sentiment.

3. **context consideration**:
   - without additional context, such as previous tweets or known opinions of the user, it is challenging to definitively determine sarcasm. however, the language used here is straightforward and lacks the typical markers of sarcasm, such as exaggerated praise or contradictory statements.

4. **tone and punctuation**:
   - the tone appears positive and enthusiastic.
   - the punctuation (exclamation mark) supports the positive sentiment.

given the information provided and the analysis, the text does not exhibit clear signs of sarcasm. therefore, the most appropriate label for this text is:

**not sarcastic**",0,0
263,From what I can tell...most strippers belong right where they are #nocollegeneeded #adamsmith #specialization #strippers,"- given the mocking tone and the context provided by the hashtags, it is reasonable to conclude that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,0
264,"@Salon dualistic, as in good and evil? Right, because that doesn't apply to the real world.... #sarcasm #OrcsLive","- given the explicit hashtag ""#sarcasm"" and the context of the text, it is clear that the statement is meant to be sarcastic.

therefore, the correct label for the input text is: **""sarcastic""**.",1,1
265,"#Consensus of Absolute Hilarious #Irony ?#MichaelMann to lecture on #Professional #Ethics for #Climate #Scientists? http://t.co/pD0TEMq1Z0""","```
idea 2: sure, let's break down the text to determine whether it is sarcastic or not.

1. text analysis:
   - the text contains hashtags like #consensus, #absolute, #hilarious, #irony, #michaelmann, #professional, #ethics, #climate, and #scientists.
   - the phrase ""consensus of absolute hilarious #irony"" suggests a tone of mockery or disbelief.
   - the mention of ""michael mann to lecture on professional ethics for climate scientists"" could be seen as ironic, especially if the speaker believes michael mann is not qualified to speak on this topic.

2. context and implications:
   - the use of the word ""hilarious"" and ""irony"" indicates that the speaker finds the situation amusing in a mocking way.
   - the question mark at the end further implies doubt or disbelief about the appropriateness of michael mann lecturing on professional ethics.

3. sarcasm indicators:
   - the combination of ""hilarious"" and ""irony"" strongly suggests sarcasm.
   - the overall tone of the message seems to be mocking or questioning the credibility of michael mann in the context provided.

based on this analysis, the text appears to be sarcastic. therefore, the correct label for the input text is:

sarcastic
```",1,1
266,5 dollar OBX 1 dollar Gboro gone #lockitin #lottoclub #bankopen #doumenturdeposit#not criminal http://t.co/nYsbehzJqS,"- given the trivial amounts of money mentioned and the defensive tone of ""#not criminal"", it seems likely that the text is using sarcasm to highlight the insignificance of the amounts or to mock the idea that such small transactions could be considered criminal.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,0
267,I may or may not have put @robertashton1 at the top of @swarm_tweets tree soon as he likes Christmas time... #Sarcasm http://t.co/OMOURvLfzt,"```
idea 3: sure, let's break down the text to determine if it is sarcastic or not.

1. text analysis:
   - ""i may or may not have put @robertashton1 at the top of @swarm_tweets tree soon as he likes christmas time... #sarcasm http://t.co/omourvlfzt""

2. key indicators:
   - the phrase ""i may or may not have"" suggests ambiguity and a playful tone, which are common in sarcastic statements.
   - mentioning someone being put ""at the top of @swarm_tweets tree"" is unusual and exaggerated, adding to the playful or mocking tone.
   - the hashtag ""#sarcasm"" explicitly indicates that the statement is sarcastic.

3. context:
   - the use of a hashtag like ""#sarcasm"" is a strong indicator that the author intends the statement to be understood as sarcasm.
   - the context of liking christmas time and being put at the top of a tree is exaggerated and not meant to be taken literally, which is a hallmark of sarcasm.

4. conclusion:
   - given the explicit hashtag ""#sarcasm"" and the playful, exaggerated nature of the statement, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: sarcastic.
```",1,1
268,"Regarding my #ATT case; I've contacted the BBB, FCC, and my States Attorney General. next... #WFAA #not #stopping","**sarcastic**

sure, let's break down the text to determine if it is sarcastic or not.

1. **content analysis**:
   - the text mentions contacting multiple authoritative bodies: bbb (better business bureau), fcc (federal communications commission), and the state's attorney general.
   - the use of hashtags like #att, #wfaa, and #not #stopping suggests a public and possibly frustrated tone.

2. **tone and context**:
   - the phrase ""next..."" implies that the person is not done and will continue to escalate the issue.
   - the use of multiple authoritative bodies and the phrase ""next..."" can indicate a sense of exaggeration or frustration, which are common indicators of sarcasm.

3. **hashtags**:
   - the hashtags #not and #stopping together can be interpreted as emphasizing the persistence in a somewhat dramatic way, which can be a form of sarcasm.

4. **overall sentiment**:
   - the overall sentiment seems to be one of frustration and determination, but the exaggerated nature of contacting multiple high-level authorities and the dramatic tone suggest sarcasm.

based on the analysis, the text appears to be sarcastic. therefore, the correct label is:

**sarcastic**",1,0
269,Acronyms because we're cool as fuck. Judge me. http://t.co/0CK2VNqIKR,"**conclusion: the text is classified as ""sarcastic.""**

to determine whether the input text ""acronyms because we're cool as fuck. judge me. http://t.co/0ck2vnqikr"" is sarcastic or not, let's analyze it step by step:

1. **content analysis**:
   - the phrase ""acronyms because we're cool as fuck"" suggests a casual, possibly dismissive attitude towards the use of acronyms.
   - the phrase ""judge me"" implies that the speaker is aware that their statement might be judged or criticized, and they are challenging others to do so.

2. **tone and context**:
   - the use of strong language (""cool as fuck"") can indicate a sarcastic tone, as it exaggerates the importance or coolness of using acronyms.
   - the challenge ""judge me"" further supports the idea that the speaker is not serious and is instead mocking the situation.

3. **overall interpretation**:
   - the combination of exaggerated language and the challenge to be judged suggests that the speaker is not genuinely praising the use of acronyms but is instead being sarcastic.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,0
270,Only a true nightshift person would understand this #nightshift #hardcore #teamwork #not #always... http://t.co/MpsXN3DJqU,"- given the context and the use of contradictory hashtags, it is likely that the text is meant to be sarcastic. the author might be implying that the experience is not as unique or special as it is being portrayed.

therefore, the correct label for the input text is **'sarcastic'**.",1,0
271,"actually, it wasnt, it was purely economics @real_smart_guy3 @RBRNetwork1 @1_Free_Man @GodlyPghDad @Anan_VII @billvanglahn @ABPT_Rocket","**answer**: sarcastic

**flaws and faulty logic**:
1. **assumption of tone**:
   - the response assumes a sarcastic tone based on the phrase ""actually, it wasnt,"" but without additional context, this assumption may not be justified. the phrase could simply be a straightforward correction.
   
2. **overinterpretation of ""purely economics""**:
   - the response suggests that ""purely economics"" might be downplaying a complex issue sarcastically. however, this interpretation is speculative without knowing the context of the previous statements.

3. **lack of context**:
   - the response does not consider the broader conversation or the specific statements being corrected. sarcasm often relies heavily on context, which is missing here.",1,0
272,Sunday is such a fun day to study #not #ew #saywhat,"sure, let's work through this step by step to ensure we have the right answer.

**step 1**: determine which of the 3 answer options the researcher thought was best.

**step 2**: improve that answer by addressing the identified flaws and providing a more thorough and clear analysis.

**step 3**: print the improved answer in full.

here is the improved answer:

**answer**: sarcastic

**improved analysis**:
1. **text analysis**:
   - the input text is: ""sunday is such a fun day to study #not #ew #saywhat.""

2. **literal meaning**:
   - the literal meaning of the text suggests that the speaker is saying sunday is a fun day to study.

3. **hashtags**:
   - the hashtags used are #not, #ew, and #saywhat.
   - #not directly contradicts the statement ""sunday is such a fun day to study,"" indicating that the speaker does not actually find it fun.
   - #ew expresses disgust, further suggesting that the speaker does not enjoy studying on sunday.
   - #saywhat implies disbelief or surprise, which can be interpreted as the speaker finding the idea of studying on sunday to be absurd.

4. **context and tone**:
   - the combination of the positive statement with negative hashtags indicates a mismatch between the literal meaning and the intended meaning.
   - this mismatch is a common characteristic of sarcasm.
   - sarcasm often involves saying the opposite of what one means, and the use of contradictory hashtags here is a clear indicator of that.

5. **cultural understanding**:
   - in modern social media culture, hashtags like #not, #ew, and #saywhat are commonly used to convey sarcasm or irony. the use of these hashtags in this context strongly suggests that the speaker is being sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
273,Reunited with my pump this morning. #yay #not 😣,the correct label for the input text is **'sarcastic'**.,1,1
274,"My dad's still gonna get me santa's gifts since it's my last year before 18, but I really don't know what to ask for... #irony","- given the context, tone, and explicit mention of irony, the text is clearly intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
275,Remember that one time I worked both jobs while sick and it didnt suck at all... #sarcasm #notworthit,"```
idea 3: sure, let's break it down step by step to determine whether the input text is sarcastic or not.

1. text analysis:
   - the input text is: ""remember that one time i worked both jobs while sick and it didnt suck at all... #sarcasm #notworthit.""

2. literal meaning:
   - the literal meaning of the text is that the speaker worked two jobs while being sick and it was not a bad experience (""it didnt suck at all"").

3. contextual clues:
   - the hashtags ""#sarcasm"" and ""#notworthit"" provide strong contextual clues.
   - ""#sarcasm"" explicitly indicates that the statement is meant to be taken sarcastically.
   - ""#notworthit"" suggests that the experience was actually negative, contrary to the literal meaning.

4. contradiction:
   - there is a clear contradiction between the literal meaning (""it didnt suck at all"") and the implied meaning (working two jobs while sick is actually a bad experience).

5. conclusion:
   - given the explicit hashtag ""#sarcasm"" and the context provided by ""#notworthit"", it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: ""sarcastic"".
```",1,1
276,I'm really excited for next semester,"sure, here is the improved version of the best answer option:

**answer:**

sure, let's break it down step by step to determine if the input text ""i'm really excited for next semester."" is sarcastic or not.

1. **literal meaning**: the literal meaning of the sentence is that the speaker is expressing genuine excitement about the upcoming semester.

2. **context**: sarcasm often relies heavily on context. without additional context, it's challenging to determine if the excitement is genuine or not. for example, if the speaker has previously expressed dread about the next semester, this statement could be sarcastic.

3. **tone and delivery**: in written text, tone and delivery are not directly available. however, certain words or punctuation (like exclamation marks, italics, or quotation marks) can sometimes indicate sarcasm. in this case, the sentence is straightforward without any such indicators.

4. **common usage**: phrases like ""i'm really excited"" can be used sarcastically, but they are also commonly used sincerely. the lack of additional context or indicators makes it difficult to definitively classify the statement as sarcastic.

5. **potential subtle cues**: while the sentence lacks overt indicators of sarcasm, it's important to consider any potential subtle cues. for instance, if the phrase ""next semester"" is known to be particularly challenging or undesirable, the excitement could be sarcastic. however, without such context, we cannot make this determination.

given the information provided and the lack of clear indicators of sarcasm, the most reasonable classification for the input text ""i'm really excited for next semester."" is:

**answer: not sarcastic**",0,0
277,"@MericaMcFreedom @Heritage Actually, even delivery won't save some. O voted to let born alive die. Also, look up ""4th trimester abortions"".","sure, let's proceed with the task.

**improved answer:**

1. **context and tone**:
   - the text appears to be a response to a previous statement or discussion. the use of ""actually"" suggests a correction or contradiction, which can sometimes be a sign of sarcasm.

2. **content analysis**:
   - ""even delivery won't save some"": this phrase implies that even if a baby is delivered, it won't be saved. this could be a literal statement or a sarcastic one, depending on the context.
   - ""o voted to let born alive die"": this is a serious accusation and could be a factual statement or an exaggerated one for effect.
   - ""look up '4th trimester abortions'"": this phrase is likely meant to be provocative, as there is no such thing as a ""4th trimester"" in medical terms. this could be an attempt to mock or criticize.

3. **intended meaning**: the overall tone of the message seems to be critical and possibly mocking. the use of exaggerated or provocative language suggests that the speaker might be using sarcasm to make a point.

4. **consideration of alternative interpretations**:
   - while the text appears to be sarcastic, it's important to consider that some readers might interpret it literally. the exaggerated term ""4th trimester abortions"" is a strong indicator of sarcasm, but without additional context, it's not definitive.

5. **conclusion**: given the context, tone, and content, it seems likely that the text is intended to be sarcastic. the speaker appears to be using sarcasm to criticize or mock the subject being discussed.

therefore, the correct label for the input text is:
**sarcastic**",1,0
278,good luck finding someone to take the other side of that bet LOL @orion99da,"- the overall tone of the message, combined with the use of ""good luck"" and ""lol,"" suggests that the speaker is being sarcastic. they are implying that it is highly unlikely or absurd to find someone willing to take the other side of the bet.

based on this analysis, the correct label for the input text is:

**sarcastic**

---",1,0
279,It is good that very few businesses/govts in EM economies have borrowed much via dollar-denominated loans from international banks. #Sarcasm,"sure, here is the improved answer in full:

""it is good that very few businesses/govts in em economies have borrowed much via dollar-denominated loans from international banks. #sarcasm.""

**label: 'sarcastic'**

**explanation:**
1. **identify the content**: the input text is: ""it is good that very few businesses/govts in em economies have borrowed much via dollar-denominated loans from international banks. #sarcasm.""

2. **look for explicit indicators**: the hashtag `#sarcasm` at the end of the sentence is a strong indicator that the text is intended to be sarcastic.

3. **analyze the statement**: the statement ""it is good that very few businesses/govts in em economies have borrowed much via dollar-denominated loans from international banks"" seems to be making a positive assertion. however, given the context of economic discussions, borrowing in foreign currency (like the dollar) can often be risky for emerging market (em) economies due to exchange rate fluctuations and other factors.

4. **contextual understanding**: the use of the word ""good"" in this context, combined with the hashtag `#sarcasm`, suggests that the author actually means the opposite of what is being stated. the author likely believes that it is not good that few businesses or governments in em economies have borrowed in dollars, implying that this situation is problematic or concerning.

5. **conclusion**: given the explicit hashtag and the context, the text is clearly intended to be sarcastic.

therefore, the correct label for the input text is: **'sarcastic'**.",1,1
280,@LoseThosePoundz: 🙌🙌 http://t.co/ptl2nSnFFO #fitfam #fitness #health,the correct label for the input text is **'not sarcastic'**.,0,0
281,GTA #San #Andreas #2 #is #not #coming #in #2015: One media has released that GTA San Andreas 2 is coming in 2015... http://t.co/pap1ZPeeRD,"therefore, the correct label for the input text is: **sarcastic**.",1,0
282,What a great way to start the day!! #Not 😠,"- given the contradictory elements and the use of sarcasm indicators, it is clear that the speaker does not genuinely mean that the day started great. instead, they are expressing the opposite sentiment in a sarcastic manner.

therefore, the correct label for the input text ""what a great way to start the day!! #not 😠."" is **'sarcastic'**.",1,1
283,@tombitt I wonder what % of that 43% agree on what a private cloud is,"- given the skeptical tone and the context, it is likely that the speaker is being sarcastic about the 43% understanding what a private cloud is.

therefore, the correct label for the input text is:

**sarcastic**",1,0
284,If i were to ask. I want to stay here for as long as possible..|#thinking,the correct label for the input text is **'sarcastic'**.,1,0
285,@Atlantasportguy @darrenrovell @DJFJennings Just wait till Cleveland comes again! #sarcasm,"sure, let's proceed step by step to find the best answer, improve it, and then print the improved answer in full.

### step 1: identify the best answer
the researcher provided critiques for each response option. based on the critiques, it seems that response option 3 was the most comprehensive, as it included multiple steps and considered the context of the conversation.

### step 2: improve the best answer
to improve response option 3, we need to address the identified flaws:
- reduce over-reliance on the hashtag.
- avoid assuming literal interpretation without the hashtag.
- include a more detailed contextual analysis.

### step 3: print the improved answer in full

**improved answer:**

1. **identify the context and content of the text:**
   - the text mentions ""just wait till cleveland comes again!"" which implies some sort of anticipation or expectation regarding cleveland's performance or visit.

2. **look for explicit indicators of sarcasm:**
   - the hashtag `#sarcasm` at the end of the text is a strong indicator that the statement is meant to be sarcastic. however, we should not rely solely on the hashtag to determine the tone.

3. **analyze the tone and intent:**
   - the phrase ""just wait till cleveland comes again!"" could be interpreted in a literal sense as looking forward to cleveland's return. however, given the hashtag `#sarcasm`, it suggests that the speaker is not genuinely excited or positive about cleveland's return. instead, it implies the opposite sentiment, likely mocking or expressing doubt about cleveland's performance.

4. **consider the overall context:**
   - the text is a reply to other users, which might indicate a conversation where sarcasm is being used to make a point or joke about cleveland. analyzing previous interactions or the general tone of the conversation can provide additional clues about the intended sarcasm.

5. **evaluate the broader context:**
   - look at the broader context of the conversation, including previous tweets or replies, to understand the relationship between the users and the ongoing discussion. this can help confirm whether sarcasm is being used consistently.

given these points, the correct label for the input text is:

**sarcastic**",1,1
286,"'Liberated' Iraq -- 2014 One of Bloodiest Years with More than 36,000 Victims: http://t.co/GCW05uriIT Thank you, Western liberators #sarcasm","sure, here is the improved version of the best answer:

**response summary**: the text is analyzed for content, key phrases, the hashtag, and contextual understanding. the conclusion is that the text is sarcastic.

**examine the content**: the text mentions ""liberated"" iraq and describes 2014 as one of the bloodiest years with more than 36,000 victims. this statement contrasts the idea of liberation with a high number of casualties, which is inherently contradictory.

**identify key phrases**: the phrase ""thank you, western liberators"" is crucial. it appears to express gratitude, but given the context of the high number of victims, it seems insincere.

**hashtag analysis**: the hashtag ""#sarcasm"" explicitly indicates that the statement is meant to be sarcastic.

**contextual understanding**: the use of quotation marks around ""liberated"" suggests that the term is being used ironically. the high number of casualties contradicts the notion of liberation, implying that the so-called liberation has not brought peace or safety.

**conclusion**: the correct label for the input text is 'sarcastic'.",1,1
287,@KirstieMAllsopp one hope this gets a RT! #recycling #roses #holly #wreath #MerryChristmas http://t.co/ZNNZtQCvCt,"based on the researcher's analysis, the best answer option appears to be response option 3. here is the improved version of that answer:

---

to determine whether the input text is sarcastic or not, let's analyze it step by step:

1. **text content**: the tweet reads: ""@kirstiemallsopp one hope this gets a rt! #recycling #roses #holly #wreath #merrychristmas http://t.co/znnztqcvct.""

2. **context**: the tweet is directed at kirstie allsopp, who is a well-known television presenter in the uk, often associated with home improvement and crafting shows. the hashtags suggest a festive and creative context related to christmas decorations.

3. **tone and phrasing**:
   - ""one hope this gets a rt!"": this phrase could be interpreted in different ways. it could be a genuine hope for a retweet, or it could be sarcastic, implying that the tweet is unlikely to get a retweet.
   - the use of hashtags like #recycling, #roses, #holly, #wreath, and #merrychristmas suggests a positive and festive tone.

4. **sarcasm indicators**:
   - sarcasm often involves saying the opposite of what one means, often in a mocking or ironic tone.
   - there are no clear indicators of irony or mockery in the text. the tweet seems straightforward and lacks the exaggerated or contradictory elements typical of sarcasm.

5. **linguistic analysis**:
   - the phrase ""one hope this gets a rt!"" could be interpreted as a genuine request or as a subtle sarcastic remark. however, without additional context or a clear indication of irony, it leans more towards a sincere request.
   - the overall positive and festive tone, combined with the context of addressing a public figure known for similar interests, supports the interpretation of sincerity.

6. **conclusion**: given the context, tone, and lack of clear sarcasm indicators, it seems more likely that the tweet is a genuine request for a retweet rather than a sarcastic comment.

therefore, the correct label for the input text is: **not sarcastic**.",0,0
288,"@SundayChants: Tag a teammate who is so bad, he runs the line every week. http://t.co/FCMmmF4h3h I'm sorry to say it's @sam__clough","- the overall tone of the tweet is mocking and ironic.
   - the use of ""i'm sorry to say"" in this context is not genuine but sarcastic.

based on the analysis, the correct label for the input text is:

**sarcastic**",1,0
289,@Elena_in_Rome easiest CL group with two rubbish teams but we won only 1 CL game - even that lucky last minute pen#not good enough#gutted,the correct label for the input text is **'sarcastic'**.,1,0
290,No one up? Okay cool #not,"- given the contradiction and the tone, it is clear that the speaker is being sarcastic.

therefore, the correct label for the input text ""no one up? okay cool #not."" is **'sarcastic'**.",1,1
291,#np #NowPlaying #NowListening #Music #Don't Let Her Pull You Down by #New Found Glory from the #album: #Not With... http://t.co/cbp85M3cBT,"**conclusion**: the correct label for the input text is 'not sarcastic'.

**flaws and faulty logic**:
1. **assumption of tone**:
   - the response assumes that the absence of exaggerated praise or contradictory statements automatically means the text is not sarcastic. sarcasm can be subtle and context-dependent.
   
2. **lack of contextual analysis**:
   - the response does not consider the broader context in which the text was posted. for example, if the user has a history of sarcastic posts, this could influence the interpretation.

3. **over-reliance on hashtags**:
   - the response places significant weight on the presence of hashtags as indicators of a straightforward post. however, hashtags can be used sarcastically as well.",0,0
292,"Here we go again, thanks to all that claim to cover WVHS hoop #NOT|Highlanders beat Parkersburg 76-75 on last second shot by @alexia_paige13","- given the use of phrases like ""here we go again"" and ""#not"", which are commonly associated with sarcasm, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
293,Long day and its not going to be possible without my good friend #coffee,"the text ""long day and its not going to be possible without my good friend #coffee."" is likely to be sarcastic.

**label**: sarcastic",1,0
294,Just loveeee driving upstate in the snow #not,"```
idea 3: sure, let's break it down step by step to determine if the input text ""just loveeee driving upstate in the snow #not"" is sarcastic or not.

1. **literal meaning**: the literal meaning of the text is that the speaker loves driving upstate in the snow.

2. **exaggeration**: the word ""loveeee"" is an exaggerated form of ""love,"" which can be a sign of sarcasm.

3. **contradictory hashtag**: the hashtag ""#not"" directly contradicts the statement ""just loveeee driving upstate in the snow."" this is a strong indicator of sarcasm, as it negates the positive sentiment expressed earlier.

4. **context and common usage**: in common usage, people often use phrases like ""just loveeee"" followed by ""#not"" to sarcastically express that they actually dislike the activity mentioned.

5. **linguistic insight**: sarcasm often involves saying the opposite of what one means, typically in a tone that suggests the true sentiment. the exaggeration and negation in this text are classic markers of sarcastic language.

given these points, the text is clearly using sarcasm to convey the opposite of its literal meaning. therefore, the correct label for the input text is:

**sarcastic**
```",1,1
295,"If you know people who could talk power-dressing and social media marketing, please let me know. Thanks","sure, let's work through this step by step to ensure we have the right answer.

**improved answer:**

sure, let's break down the text to determine if it is sarcastic or not.

1. **content analysis**:
   - the text mentions ""people who could talk power-dressing and social media marketing.""
   - it ends with ""please let me know. thanks.""

2. **tone and context**:
   - the phrase ""power-dressing and social media marketing"" could be seen as somewhat niche or specialized topics.
   - the request seems polite and straightforward.

3. **potential indicators of sarcasm**:
   - sarcasm often involves saying the opposite of what one means, often in a mocking or exaggerated tone.
   - there is no clear indication of exaggeration, mockery, or contradiction in the statement.

4. **literal interpretation**:
   - if taken literally, the text is simply asking for recommendations of people knowledgeable in specific areas.

5. **common sarcasm markers**:
   - phrases like ""oh great,"" ""just what i needed,"" or exaggerated praise are often used sarcastically.
   - this text lacks such markers.

6. **contextual consideration**:
   - while the text itself does not provide context, it is important to consider that sarcasm often relies on external context. in the absence of such context, the text appears straightforward.

based on the analysis, the text appears to be a genuine request without any clear indicators of sarcasm. therefore, the correct label for the input text is:

**not sarcastic**",0,0
296,I love getting up at 4 30 so I can wait on other ppl! #sarcasm,"- given the context and the explicit hashtag, it is clear that the speaker does not genuinely enjoy waking up early to wait on other people. instead, they are using sarcasm to express their displeasure.

therefore, the correct label for the input text is: **sarcastic**.

---",1,1
297,"Faux Leather Size Zipper Sleeveless Scoop Back Midi Dress|Size:s, m, l|Price:$39.99|Leave email for... http://t.co/vTQxkHv6YK","based on the analysis, the researcher likely found response option 1 to be the best. here is the improved version of that answer:

**answer:**

to determine whether the given text is sarcastic or not, let's analyze it step by step:

1. **content analysis**:
   - the text appears to be a product description for a ""faux leather size zipper sleeveless scoop back midi dress.""
   - it includes details about the available sizes (s, m, l) and the price ($39.99).
   - it also includes a call to action to leave an email for more information and a link to a website.

2. **tone and context**:
   - the tone of the text is straightforward and informative.
   - there are no obvious indicators of sarcasm, such as exaggerated praise, contradictory statements, or a mocking tone.
   - however, we should consider the broader context, such as the platform (e.g., social media) and the potential audience, which could influence the tone.

3. **purpose**:
   - the primary purpose of the text seems to be to advertise and provide information about a product.
   - sarcasm is typically used to convey a different meaning than the literal one, often for humor or criticism. this text does not exhibit such characteristics.

4. **linguistic cues**:
   - there are no linguistic cues (e.g., hyperbole, irony) that suggest the text is sarcastic.
   - the language used is typical of a product listing or advertisement.

5. **contextual consideration**:
   - while the text appears straightforward, it is important to consider the context in which it was posted. if it was posted on a platform where sarcasm is common, this could influence our interpretation.
   - however, based on the content and tone alone, there are no clear indicators of sarcasm.

based on the analysis, the text does not exhibit any characteristics of sarcasm. therefore, the correct label for the input text is:

**not sarcastic**",0,0
298,and as much as I want to connect .. I like only the people who dont want to .. #Irony #Why oh why?,"sure, here is the improved answer in full:

**response summary**: the text is analyzed for contradictions and hashtags, concluding that the text is sarcastic.

**text analysis**:
- ""and as much as i want to connect .. i like only the people who dont want to .. #irony #why oh why?""

**indicators of sarcasm**:
- **contradiction**: the statement ""as much as i want to connect .. i like only the people who dont want to"" contains a contradiction. the speaker claims to want to connect but prefers people who don't want to connect, which is inherently contradictory and often a sign of sarcasm.
- **hashtags**: the use of hashtags like ""#irony"" and ""#why oh why?"" suggests that the speaker is highlighting the ironic or sarcastic nature of the statement.

**context and tone**:
- the tone of the statement, combined with the hashtags, indicates that the speaker is likely being sarcastic. the use of irony and rhetorical questioning (""#why oh why?"") further supports this.

based on the analysis, the text is likely intended to be sarcastic.

**final label**: sarcastic",1,1
299,@oneplanetmikey I saw a leaf blowing in the breeze. You could yell at that if you wanted to?,"sure, let's proceed with the task step by step.

### step 1: identify the best answer option
the researcher did not explicitly state which answer they thought was best, but based on the critiques, it seems that all three responses had similar flaws. however, for the sake of this task, let's assume the researcher found the third response to be the most detailed and therefore the best candidate for improvement.

### step 2: improve the selected answer
to improve the third response, we need to address the identified flaws:
- avoid circular reasoning.
- provide a more nuanced analysis.
- consider alternative interpretations.
- include contextual analysis.

### step 3: print the improved answer in full

**improved answer:**

let's break down the text to determine if it is sarcastic or not.

1. **text analysis**:
   - the text is: ""@oneplanetmikey i saw a leaf blowing in the breeze. you could yell at that if you wanted to?""
   - the first part of the sentence is a simple observation: ""i saw a leaf blowing in the breeze.""
   - the second part of the sentence introduces a hypothetical action: ""you could yell at that if you wanted to?""

2. **context and tone**:
   - the phrase ""you could yell at that if you wanted to?"" implies that yelling at a leaf blowing in the breeze is pointless and ridiculous.
   - the use of ""if you wanted to?"" adds a layer of mockery, suggesting that the action is not serious or worth doing.

3. **sarcasm indicators**:
   - sarcasm often involves saying something that is clearly not meant to be taken literally.
   - the suggestion to yell at a leaf is an exaggerated and absurd action, indicating a sarcastic tone.

4. **contextual analysis**:
   - the context of the conversation and the relationship between the speaker and the listener can provide additional clues. if the speaker is known for making sarcastic remarks, this would support the interpretation of sarcasm.
   - the use of a hypothetical and absurd action (yelling at a leaf) in response to a mundane observation (seeing a leaf blowing) suggests that the speaker is mocking the idea of taking such an action seriously.

5. **alternative interpretations**:
   - while it is possible that the statement could be a genuine suggestion made in jest, the exaggerated nature of the action and the mocking tone strongly suggest sarcasm.

therefore, the correct label for the input text is: **sarcastic**.",1,0
300,@ozchrisrock hold on a minute. Are you saying All blonde white women look the same?? #sarcasm,"sure, let's proceed with the task:

### step 1: determine the best answer
the researcher did not explicitly state which answer was the best, but based on the detailed analysis, it seems that all three responses have similar flaws. however, response option 2 provides a more structured breakdown of the elements and context, making it a strong candidate for improvement.

### step 2: improve the best answer
to improve response option 2, we need to address the identified flaws:
- reduce over-reliance on the hashtag `#sarcasm`.
- avoid assuming that rhetorical questions always imply sarcasm.
- consider the broader context of the conversation.

### step 3: print the improved answer in full
here is the improved version of response option 2:

**response:**
1. **examine the content**: the text is ""@ozchrisrock hold on a minute. are you saying all blonde white women look the same?? #sarcasm.""
2. **identify key elements**:
   - the text is directed at someone with the handle ""@ozchrisrock"".
   - the phrase ""hold on a minute"" suggests a pause or reconsideration.
   - the question ""are you saying all blonde white women look the same??"" implies a provocative or controversial statement.
   - the hashtag ""#sarcasm"" is explicitly included.
3. **interpret the hashtag**: the presence of the hashtag ""#sarcasm"" is a strong indicator that the statement is intended to be sarcastic, but we should not rely solely on it.
4. **contextual understanding**:
   - the question posed is likely not a genuine inquiry but rather a rhetorical one meant to highlight the absurdity or offensiveness of the idea that ""all blonde white women look the same.""
   - the use of sarcasm often involves saying the opposite of what one means to mock or criticize.
   - consider the broader context: if this is part of an ongoing conversation or a response to a previous statement, it could provide additional clues about the intended tone.
5. **conclusion**: given the explicit hashtag ""#sarcasm"", the rhetorical nature of the question, and the broader context of the conversation, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is:

**'sarcastic'**",1,1
301,@ChristianCaple Gotta love those racially based awards! #not,"- given the negation provided by ""#not"" and the context of the statement, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **'sarcastic'**.",1,1
302,"The best love is the kind that awakens the soul, and makes us reach for more...💖",the correct label for the input text is: **not sarcastic**.,0,0
303,clashupdate #not http://t.co/1bFOsIwnI5,"the correct label for the input text is ""sarcastic"".",1,1
304,@allkpop: Super Junior's Henry asks sasaeng fans to let him sleep|http://t.co/BhrEKEtMka http://t.co/mvzxJL04PL||Aw Henry oppa >^<,"- the comment appears to be sincere and affectionate rather than sarcastic.

based on this analysis, the correct label for the input text is:

**not sarcastic**

---",0,0
305,I have officially surrounded myself with the most amazing people 😊,"""i have officially surrounded myself with the most amazing people 😊.""
- **conclusion:** not sarcastic

**text analysis:**
1. the input text is: ""i have officially surrounded myself with the most amazing people 😊.""
2. the text includes a positive statement about the people the speaker is surrounded by.
3. the use of the word ""officially"" might add a formal tone, but it doesn't inherently indicate sarcasm.
4. the phrase ""the most amazing people"" is a strong positive statement.
5. the inclusion of the smiling emoji ""😊"" typically conveys genuine happiness or contentment.

**context and tone:**
1. sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic tone.
2. there is no clear indication of irony or contradiction in the statement.
3. the positive language and the emoji suggest sincerity rather than sarcasm.

**conclusion:**
1. given the positive language and the emoji, the statement appears to be genuine.
2. there are no clear markers of sarcasm such as exaggeration in a negative context, contradiction, or a mocking tone.

based on the analysis, the correct label for the input text is:

**not sarcastic**",0,0
306,@jthurgood1 @Cameron_Gray republicans suck more at identifying #irony than alanis morissette.,"- the tweet uses exaggeration and a humorous comparison to make a point about republicans' ability to recognize irony.
   - the tone and content suggest that the statement is not meant to be taken at face value, which is a key characteristic of sarcasm.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,0
307,That's always the solution..... #not. Doesn't fix anything!,"```
idea 3: to determine whether the input text ""that's always the solution..... #not. doesn't fix anything!"" is sarcastic or not, let's analyze it step by step:

1. examine the content:
   - the phrase ""that's always the solution"" suggests a statement that could be taken at face value.
   - the use of ""....."" indicates a pause or hesitation, which can imply doubt or irony.
   - the hashtag ""#not"" explicitly negates the previous statement, indicating that the speaker does not actually believe ""that's always the solution.""
   - the follow-up sentence ""doesn't fix anything!"" reinforces the negation and suggests frustration or criticism.

2. identify sarcasm indicators:
   - sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic tone.
   - the hashtag ""#not"" is a clear indicator of sarcasm, as it directly contradicts the initial statement.
   - the overall tone of the text, especially with the added emphasis through punctuation and the follow-up sentence, suggests that the speaker is being sarcastic.

3. contextual understanding:
   - the context provided by the text indicates that the speaker is likely responding to a suggestion or solution that they find ineffective or ridiculous.
   - the use of sarcasm here serves to highlight the speaker's disbelief or dissatisfaction with the proposed solution.

based on this analysis, the correct label for the input text ""that's always the solution..... #not. doesn't fix anything!"" is: sarcastic.
```",1,1
308,Name an #excuse that people use #NOT to #workout ... http://t.co/tE75PwPGbm,"- the text appears to be mocking the excuses people give for not working out, which is a common form of sarcasm.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,0
309,"@SteveMcKrosky @imbalaska @DaveMyFace @Clover_Joy_ @den2114 @MeyrickHarris ""left regressives"" is that not a label #irony","- given the context, the use of quotation marks, the rhetorical question, and the hashtag ""#irony,"" it is reasonable to conclude that the text is sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
310,@Brice_Jones but you can't expect us to hire one in only 3 weeks. Who moves that quickly on a coaching search? #sarcasm,"- given the explicit use of the hashtag ""#sarcasm"" and the rhetorical nature of the question, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **'sarcastic'**.",1,0
311,A #celebrity is a person who is known for his well-knownness. #fact #TeamFollowBack #irony,"```
idea 2: sure, let's break down the input text to determine whether it is sarcastic or not.

1. text analysis:
   - the text states: ""a #celebrity is a person who is known for his well-knownness.""
   - this statement is tautological and somewhat redundant, as it defines a celebrity by the fact that they are well-known, which is already implied by the term ""celebrity.""

2. hashtags:
   - the hashtags used are: #fact, #teamfollowback, and #irony.
   - the hashtag #irony is a strong indicator that the statement is not meant to be taken at face value and is likely intended to be ironic or sarcastic.
   - the hashtag #fact, when used in conjunction with a tautological statement, can be seen as mocking the idea that the statement is a factual or insightful observation.
   - the hashtag #teamfollowback is commonly used in social media to indicate mutual following, which may not directly contribute to the sarcasm but adds to the social media context.

3. context and tone:
   - the use of the phrase ""known for his well-knownness"" is a playful and exaggerated way of defining a celebrity, which suggests a mocking or sarcastic tone.
   - the inclusion of #irony further supports the interpretation that the statement is not serious and is meant to be sarcastic.

4. conclusion:
   - given the tautological nature of the statement, the use of the hashtags #irony and #fact, and the overall tone, it is reasonable to conclude that the text is intended to be sarcastic.

therefore, the correct label for the input text is: 'sarcastic'.
```",1,1
312,Is there a basketball game on today? I'm not really sure. #ESPN seems to not be promoting anything about it. #sarcasm,"sure, here is the improved answer in full:

**text:**
""is there a basketball game on today? i'm not really sure. #espn seems to not be promoting anything about it. #sarcasm.""

**conclusion:**
the correct label for the input text is: **sarcastic**.

**improved analysis:**

1. **text analysis:**
   - the input text is: ""is there a basketball game on today? i'm not really sure. #espn seems to not be promoting anything about it. #sarcasm.""

2. **key indicators:**
   - the hashtag `#sarcasm` at the end of the text is a strong indicator that the text is meant to be sarcastic.
   - the statement ""i'm not really sure. #espn seems to not be promoting anything about it."" suggests that the speaker is implying the opposite of what they are saying. espn is known for heavily promoting sports events, so the speaker is likely being sarcastic about espn's promotion efforts.

3. **context:**
   - the context provided by the hashtag `#sarcasm` confirms that the speaker is not genuinely uncertain about the basketball game or espn's promotion.

4. **conclusion:**
   - given the explicit use of the `#sarcasm` hashtag and the context of the statements, the text is clearly intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
313,@Ed_Miliband @edballsmp @andyburnhammp We Agree #NHSENGLAND needs to #Publish #AandE figures over #HolidayPeriod #Sarcasm from #JeremyHunt,"```
idea 2: to determine whether the input text is sarcastic or not, let's analyze it step by step:

1. identify the context and content:
   - the tweet mentions several political figures: @ed_miliband, @edballsmp, @andyburnhammp.
   - it discusses the need for nhs england to publish a&e figures over the holiday period.
   - the tweet ends with the hashtag #sarcasm and mentions #jeremyhunt.

2. examine the use of hashtags:
   - the hashtag #sarcasm is explicitly used, which is a strong indicator that the tweet is intended to be sarcastic.

3. analyze the tone and intent:
   - the phrase ""we agree"" followed by a statement about the need to publish a&e figures over the holiday period suggests that the author might be implying the opposite of what is stated, especially given the context of political figures and the use of #sarcasm.

4. consider the overall message:
   - the tweet appears to be criticizing or mocking the idea that publishing a&e figures over the holiday period is necessary or beneficial, which aligns with a sarcastic tone.

given these points, the correct label for the input text is: sarcastic
```",1,0
314,"If you've got the world on a string, you should give me some of that string, think of all the cool applications. #whatamidoing","- the combination of exaggeration, irony, and self-deprecation strongly suggests that the text is sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,0
315,Christmas this Christmas that FOH its just a day people !! get a grip and sit down nd chow some Mopani worms,"- the combination of dismissive language, frustration, and absurd suggestions strongly suggests that the speaker is being sarcastic.

therefore, the correct label for the input text is **'sarcastic'**.

---",1,0
316,#Warn them that your degree of #sarcasm depends on them in this #funny tank top! Order now at http://t.co/UYSi2qgA4S! http://t.co/yjQh8wj3ni,"- the text is not using sarcasm to make a point or criticize something.
   - it is straightforward in its intent to sell a product with a humorous description.

based on this analysis, the correct label for the input text is:

**not sarcastic**",0,0
317,The #Gophers aren't nervous. #SammyCommentary #Gophers,"**final answer**:

to determine whether the input text ""the #gophers aren't nervous. #sammycommentary #gophers"" is sarcastic or not, let's analyze it step by step:

1. **context and content**:
   - the text mentions ""the #gophers aren't nervous.""
   - it includes hashtags: #gophers and #sammycommentary.

2. **literal meaning**:
   - literally, the statement suggests that the gophers (likely a sports team) are not feeling nervous.

3. **potential indicators of sarcasm**:
   - sarcasm often involves saying the opposite of what one means, usually in a context where the literal meaning is clearly not true or is exaggerated.
   - the use of hashtags, especially #sammycommentary, might indicate a commentary or opinion, which could be sarcastic depending on the context.

4. **contextual clues**:
   - without additional context, it's challenging to determine if the statement is sarcastic. however, if the gophers are in a high-pressure situation (e.g., an important game), saying they ""aren't nervous"" could be sarcastic, implying they are actually very nervous.

5. **tone and delivery**:
   - the tone of the text is not explicitly clear from the written words alone. however, the use of hashtags and the structure of the sentence can sometimes hint at a sarcastic tone.

given these points, and considering that sarcasm often relies on context and tone, the statement ""the #gophers aren't nervous. #sammycommentary #gophers"" could be interpreted as sarcastic, especially if the context suggests that the gophers have reasons to be nervous.

**final decision**:
- **label**: sarcastic

this conclusion is based on the potential for the statement to be interpreted as saying the opposite of what is literally stated, especially in a context where nervousness would be expected.",1,0
318,Bitches be like ..... #more #appointments #please #not#crazy#enough .... YET @ orthodontist http://t.co/p7PycV1NMU,"- given the mocking tone, the exaggeration, and the context provided, it is reasonable to classify this text as sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,0
319,I am so glad that I woke up early for this office visit to have to the mother not show up! #not,"the correct label for the input text is ""sarcastic"".",1,1
320,http://t.co/aoKwVdWKcc #Science of the #GardenOfEden - #Eden #KentHovind #Christian #Jesus #Christ #c... http://t.co/qx4Ew1Q2co,"therefore, the correct label for the input text is: **not sarcastic**.",0,0
321,Sickens me that killing innocent black men & children has become such a lucrative career in America. #MikeBrown #TrayvonMartin #EricGarner,"**conclusion:**

to determine whether the input text is sarcastic or not, let's analyze it step by step:

1. **content analysis**:
   - the text mentions the killing of innocent black men and children.
   - it references specific individuals: mike brown, trayvon martin, and eric garner, who are known victims of police violence.
   - the phrase ""has become such a lucrative career in america"" is used.

2. **tone and context**:
   - the phrase ""lucrative career"" is used in a context where it is highly unlikely to be meant literally. killing innocent people is not a career, and certainly not a lucrative one in a moral or ethical sense.
   - the use of the word ""sickens"" indicates a strong emotional response, likely disgust or anger.

3. **sarcasm indicators**:
   - sarcasm often involves saying the opposite of what one means to highlight a point or criticize.
   - the text appears to be criticizing the systemic issues and the perceived lack of justice for the victims mentioned.
   - the phrase ""lucrative career"" is likely used sarcastically to criticize the perceived impunity and systemic issues in law enforcement.

based on this analysis, the text uses sarcasm to criticize the situation described. therefore, the correct label for the input text is:

**sarcastic**",1,0
322,50km into the #Rapha #festive500 and we stop off for a Coffee#1... Toes are coming back to life @willbmx,"- given the context and the lack of strong indicators of sarcasm, it is reasonable to conclude that the text is likely not sarcastic.

**final label**: not sarcastic",0,0
323,@RailwaySloth u do really need to get a wee bit more lol,"sure, here is the improved version of the best answer:

**response summary**: the text is labeled as ""sarcastic"" based on the informal language, potential exaggeration, and the use of ""lol.""

**improved answer**:

1. **examine the content**: the text is ""@railwaysloth u do really need to get a wee bit more lol.""
   - the phrase ""u do really need to get a wee bit more"" can be interpreted in different ways depending on the context and tone.
   - the use of ""lol"" at the end suggests a humorous or mocking tone.

2. **context and tone**: 
   - the handle ""@railwaysloth"" might imply a playful or informal interaction.
   - the phrase ""u do really need to get a wee bit more"" could be interpreted as a genuine suggestion or as a sarcastic remark, depending on the context.
   - the addition of ""lol"" often indicates that the statement is not meant to be taken seriously and can imply sarcasm.

3. **common indicators of sarcasm**:
   - use of informal language (""u"" instead of ""you"").
   - the phrase ""do really need"" can be exaggerated to imply the opposite.
   - ""lol"" at the end can be a sign that the statement is not serious.

4. **consideration of context**:
   - without additional context, it is challenging to definitively determine the intent. however, the combination of informal language, potential exaggeration, and ""lol"" suggests a higher likelihood of sarcasm.

based on these observations, the text appears to be making a humorous or exaggerated statement that is not meant to be taken literally. therefore, it is likely to be sarcastic.

**conclusion**: the correct label for the input text is ""sarcastic"".",1,0
324,"@steveh603 so if they undo the affordable care act, and I should expect my insurance to decline 33%? #Not #Gonna #Happen","- given the disbelief and mocking tone conveyed through the hashtags and the context of the statement, it is reasonable to classify this text as sarcastic.

therefore, the correct label for the input text is: **'sarcastic'**.",1,0
325,@DaveNavarro @SpikeInkMaster #not sure who will take it home?,"**conclusion: the input text ""@davenavarro @spikeinkmaster #not sure who will take it home?"" should be classified as ""sarcastic"".**

to determine whether the input text ""@davenavarro @spikeinkmaster #not sure who will take it home?"" is sarcastic or not, let's analyze it step by step:

1. **context and content**:
   - the tweet is directed at dave navarro and spike ink master, likely referring to a competition or contest.
   - the phrase ""#not sure who will take it home?"" suggests uncertainty about the outcome.

2. **linguistic cues**:
   - the use of the hashtag ""#not sure"" can be a clue. in many cases, hashtags like this can be used sarcastically to imply the opposite of what is stated.
   - the phrase ""who will take it home?"" is a common way to refer to winning a competition.

3. **possible interpretation**:
   - if the speaker genuinely doesn't know who will win, the statement is straightforward and not sarcastic.
   - however, in the context of social media and the use of hashtags, it often implies that the speaker actually has a strong opinion about who will win, thus using sarcasm to express it.

4. **social media context**:
   - on platforms like twitter, sarcasm is often used to convey humor or criticism. the context of addressing public figures and a popular show increases the likelihood of sarcasm.

given these points, the phrase ""#not sure who will take it home?"" is likely intended to be sarcastic, suggesting that the outcome is actually quite predictable.

therefore, the correct label for the input text is:

**sarcastic**",0,0
326,"I actually just started crying while brushing my teeth due to lack of sleep, stress and test anxiety. Today's gonna be a good one... #not","sure, here is the improved answer based on the best option identified:

**final label**: sarcastic

**explanation**:

1. **literal meaning**: the text describes someone crying while brushing their teeth due to lack of sleep, stress, and test anxiety. this suggests that the person is experiencing a lot of negative emotions and is not having a good day.

2. **contradiction**: the phrase ""today's gonna be a good one..."" is a positive statement that contradicts the negative experiences described earlier in the text. this contradiction is a key indicator of sarcasm.

3. **hashtag**: the hashtag ""#not"" explicitly negates the positive statement ""today's gonna be a good one,"" reinforcing the sarcastic tone. hashtags like ""#not"" are commonly used in social media to indicate sarcasm or irony.

4. **context**: sarcasm often involves saying the opposite of what one means, usually to emphasize a point or express frustration. in this case, the speaker is clearly not having a good day, and the positive statement followed by ""#not"" is a sarcastic way of expressing that.

5. **emotional undertone**: the emotional undertone of the message is one of frustration and exhaustion. the use of sarcasm here serves to highlight the disparity between the speaker's actual feelings and the optimistic statement.

by considering these points, it is clear that the text is using sarcasm to convey the speaker's true feelings about their day.",1,1
327,Don't you just love those people who won't shut up in class then hold everyone back by asking the teacher to repeat answers? #sarcasm,"- given the contradiction between the literal meaning and common sense, along with the explicit hashtag indicating sarcasm, it is clear that the text is sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
328,"@KAFosterSowell Oh, BELIEVE me. I agree totally. My tweet was pure #sarcasm. We need MORE #guns, not less. Santa is bringing me one. #2A","- given the explicit mention of sarcasm, the exaggerated and ironic statements, and the context provided by the hashtags, it is clear that the tweet is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
329,The #Congressional #report on #torture #confirms that #AlQaeda was #not #involved in the #attacks of #September 11|http://t.co/GNBabcXR25,"sure, let's work through this step by step.

### step 1: determine the best answer according to the researcher
the researcher provided critiques for each response option. based on the critiques, it seems that response option 3 was considered the best, as it had fewer flaws compared to the others.

### step 2: improve response option 3
to improve response option 3, we need to address the identified flaws:
1. avoid assuming intentional falsehood without evidence.
2. reduce overemphasis on hashtags and the external link.
3. provide a more comprehensive analysis, considering alternative explanations.

### step 3: print the improved answer in full
here is the improved version of response option 3:

---

to determine whether the given text is sarcastic or not, let's analyze it step by step:

1. **content analysis**:
   - the text mentions a ""#congressional #report on #torture"" and states that ""#alqaeda was #not #involved in the #attacks of #september 11"".
   - the use of hashtags suggests an emphasis on certain words, which can sometimes be a clue for sarcasm, but not always.

2. **context and plausibility**:
   - the statement that al qaeda was not involved in the september 11 attacks contradicts widely accepted historical facts. this contradiction can be a strong indicator of sarcasm, as the author might be using an obviously false statement to mock or criticize.

3. **tone and intent**:
   - the tone of the message, especially with the use of hashtags, can imply a mocking or ironic intent. the hashtags might be used to draw attention to the absurdity of the statement.

4. **external link**:
   - the presence of a link at the end suggests that the reader should check the source for more information. this could imply that the statement is meant to provoke curiosity or skepticism, which is often a characteristic of sarcastic remarks.

5. **consideration of alternative explanations**:
   - while the statement appears to be sarcastic, it is also important to consider other possibilities, such as misinformation or genuine belief in the statement. however, given the context and the way the information is presented, sarcasm seems more likely.

given these points, the text appears to be making a statement that is intentionally false to highlight its absurdity, which is a common form of sarcasm.

therefore, the correct label for the input text is: **sarcastic**.",1,0
330,#Sarcasm makes you mentally stronger. Which is very effective when dealing with emotional #stress and #fustration.|#funfact #WhatIfISay,"therefore, the correct label for the input text is:

**sarcastic**",1,0
331,Also it is funny how things at work get done when I'm on my off week #sarcasm,"- given the use of the hashtag ""#sarcasm"" and the context of the statement, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **""sarcastic""**.",1,1
332,@vincentlaforet is this a new/recent release?,"**answer: ""not sarcastic""**

to determine whether the input text ""@vincentlaforet is this a new/recent release?"" is sarcastic or not, let's analyze it step by step:

1. **context understanding**: sarcasm often relies on context, tone, and prior knowledge about the subject or the speaker's usual behavior. since we don't have additional context about the conversation or the relationship between the speaker and vincent laforet, we need to rely on the text itself.

2. **literal meaning**: the literal meaning of the text is a straightforward question asking if something is a new or recent release. there is no obvious indication of sarcasm in the literal interpretation.

3. **indicators of sarcasm**: sarcasm often includes:
   - exaggeration or overstatement.
   - contradiction between the literal meaning and the intended meaning.
   - use of specific punctuation (e.g., excessive exclamation marks, ellipses).
   - contextual clues that suggest the speaker means the opposite of what they are saying.

4. **text analysis**:
   - the text does not contain any exaggeration or overstatement.
   - there is no contradiction between the literal meaning and a potential sarcastic meaning.
   - the punctuation is standard and does not suggest sarcasm.
   - without additional context, there are no clear clues that the speaker is being sarcastic.

5. **considering subtle sarcasm**:
   - while sarcasm can be subtle, it often relies on shared knowledge or context that is not present in this text.
   - the straightforward nature of the question and the lack of any implicit or explicit sarcasm markers suggest that the text is not sarcastic.

based on the analysis, the text ""@vincentlaforet is this a new/recent release?"" appears to be a genuine question without any clear indicators of sarcasm.

**conclusion**: the correct label for the input text is ""not sarcastic"".",0,0
333,When I'm lacking inspiration I resort to scribbling angry/pretty things. Great start to the week! #sarcasm http://t.co/5QUSrZYBqA,"- given the explicit hashtag and the contrasting tone within the text, it is clear that the statement is intended to be sarcastic.

therefore, the correct label for the input text is: **'sarcastic'**.",1,1
334,Also it's amazing how a shower and Taco Bell can make you feel like a new person. @TacoBellProbbs,"- given the context, tone, and the exaggeration present in the statement, along with the consideration of individual differences and the nature of social media, it is reasonable to conclude that the text is likely sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,0
335,Visit #Tripplebeam #Music #Promotions @ http://t.co/AClm33f8HE #Michigan http://t.co/hDMt6Kpu8N,"- given the straightforward and promotional nature of the text, there are no signs of sarcasm.

based on the analysis, the correct label for the input text is:

**not sarcastic**",0,0
336,'nuff #Bob #Couldn039t #Not #Repin #Ross #tattoo|Please RT: http://t.co/3npPprWgTh http://t.co/HNNHaANRAU,"**answer:**

to determine whether the input text is sarcastic or not, let's analyze it step by step:

1. **text content**: the text contains several hashtags and a request to retweet a link. the hashtags include names and phrases like #bob, #couldn039t, #not, #repin, #ross, and #tattoo.

2. **hashtags**: 
   - #bob and #ross could refer to bob ross, a famous painter known for his calm demeanor and painting shows.
   - #couldn039t and #not seem to be part of a broken hashtag, possibly due to encoding issues.
   - #repin and #tattoo suggest the content might be related to a tattoo of bob ross or something similar.

3. **request to retweet**: the phrase ""please rt"" is a straightforward request for retweeting, which is common on social media.

4. **links**: the presence of urls suggests that the tweet is promoting or sharing something, possibly an image or article.

5. **tone and context**: there is no clear indication of sarcasm in the tone or context. the text does not contain any exaggerated praise, criticism, or statements that would typically be associated with sarcasm.

based on the analysis, the text appears to be a straightforward request to share a link, possibly related to a bob ross tattoo. there are no clear indicators of sarcasm.

**conclusion**: the input text is likely **not sarcastic**.",0,0
337,HAPPY BIRTHDAY BECCA. I just looked through ALL of my pictures which you know is a ton and found my... http://t.co/2MMjzzsayV,"**sarcastic**

sure, let's break it down step by step to determine whether the input text is sarcastic or not.

1. **examine the content:**
   - ""happy birthday becca."" this part seems straightforward and sincere.
   - ""i just looked through all of my pictures which you know is a ton and found my..."" this part could potentially be sarcastic, especially with the emphasis on ""all"" and ""a ton,"" but it could also be genuine.
   - the link ""http://t.co/2mmjzzsayv"" doesn't provide any context by itself.

2. **context and tone:**
   - without additional context, it's challenging to determine the tone definitively. however, the use of capitalization in ""all"" and ""a ton"" might suggest exaggeration, which can be a sign of sarcasm.
   - the phrase ""which you know is a ton"" could imply that the speaker is making a playful or sarcastic comment about the number of pictures they have.

3. **common indicators of sarcasm:**
   - exaggeration: the phrase ""all of my pictures which you know is a ton"" could be an exaggeration.
   - context: if the speaker and becca have a history of playful banter, this could be sarcastic.

4. **final assessment:**
   - given the potential indicators of exaggeration and the playful tone, it leans towards sarcasm. however, without more context, it's not absolutely certain.

based on the available information and the indicators of sarcasm, the most likely label is:

**sarcastic**",1,0
338,Have you lost your zing? Working too hard? Check out my latest quickie: http://t.co/LgIdZ4Itcx|#dreamagain #habitually #internetmarketnewbie,"the correct label for the input text is ""not sarcastic"".",0,0
339,"Heartless Sanghi #Sarcasm""@Retributions: #IndiawithPakistan because a dumb nation deserves to be taken for a ride again and again. #Lakhvi""","**label: sarcastic**

1. **examine the content**:
   - the text contains phrases like ""heartless sanghi"" and ""a dumb nation deserves to be taken for a ride again and again.""
   - the hashtag ""#sarcasm"" is explicitly included, which is a strong indicator of sarcasm.

2. **context and tone**:
   - the phrase ""because a dumb nation deserves to be taken for a ride again and again"" is derogatory and implies a negative opinion about the nation being discussed.
   - the use of the word ""deserves"" in this context is likely not meant to be taken literally but rather to mock or criticize.

3. **hashtags and mentions**:
   - the hashtag ""#sarcasm"" directly signals that the statement is sarcastic.
   - other hashtags like ""#indiawithpakistan"" and ""#lakhvi"" provide context but do not change the sarcastic nature indicated by the main content and the explicit ""#sarcasm"" tag.

4. **overall interpretation**:
   - given the explicit use of ""#sarcasm"" and the mocking tone of the statement, it is clear that the text is intended to be sarcastic.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,0
340,I guess waking up every couple hours is cool |#not,"sure, here is the improved answer based on the best option identified:

**answer: sarcastic**

let's break down the text to determine if it is sarcastic or not.

1. **text analysis**:
   - the input text is: ""i guess waking up every couple hours is cool |#not.""
   - the phrase ""i guess waking up every couple hours is cool"" seems to imply that waking up frequently is a positive experience.
   - the addition of ""|#not"" at the end negates the previous statement, indicating that the speaker does not actually think waking up every couple of hours is cool.

2. **sarcasm indicators**:
   - sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic way.
   - the use of ""|#not"" is a clear indicator of sarcasm, as it explicitly negates the initial positive statement, suggesting the speaker actually finds waking up every couple of hours to be unpleasant.

3. **context and tone**:
   - the context provided by the text and the use of ""|#not"" clearly indicate that the speaker is being sarcastic. they are expressing frustration or annoyance about waking up frequently, not actual approval.
   - the initial statement is overly positive about a situation that is generally considered negative (waking up every couple of hours), which is another indicator of sarcasm.

therefore, the correct label for the input text is: **sarcastic**.",1,1
341,#Is #There #Too #Much to #Do or #Are #You #Not #Delegating #Enough ? http://t.co/9YaBomBF6c,"- given the context, tone, and the way the message is constructed, it seems to be making a point in a mocking or exaggerated manner.

based on this analysis, the text appears to be sarcastic.

**final answer**: sarcastic",1,0
342,"@Boeing, @SpaceX told to stop work under crew contracts #irony http://t.co/1Hyb70IATA",the correct label for the input text is 'sarcastic'.,1,1
343,I need to get out of this car before I kill my dad.,"**conclusion**: the correct label for the input text ""i need to get out of this car before i kill my dad"" is **'not sarcastic'**.

**flaws and faulty logic**:
1. **dismissal of sarcasm**: this response dismisses the possibility of sarcasm by focusing on the literal meaning and emotional intensity. it does not adequately consider the potential for sarcasm in the statement.
2. **context ignorance**: like the other responses, this one also lacks consideration of the broader context. without context, it is challenging to determine the speaker's intent accurately.
3. **hyperbole interpretation**: the response acknowledges the use of hyperbole but does not explore its potential sarcastic implications. hyperbole can be a tool for sarcasm, and dismissing it outright may lead to an incorrect classification.

to accurately classify the statement, it is essential to consider the broader context, the speaker's intent, and the subjective nature of tone and exaggeration. without additional context, it is challenging to definitively determine whether the statement is sarcastic or not.",0,0
344,Everytime I try to like Chris Brown he does something to royally eff that up. Dude is a chronic loose cannon #chrisbrown #Karrueche,"- the text does not appear to be sarcastic. it is a direct expression of frustration and criticism towards chris brown's behavior.

based on the analysis, the correct label for the input text is:

**not sarcastic**",0,0
345,#bedroom #decoration done lol #upstairs just needs a hoover... #Christmas 🎅 #decorations #downstairs #now xxx http://t.co/9qI6RIARJN,"based on the analysis, the text appears to have a sarcastic tone due to the use of ""lol"" and the understatement in ""just needs a hoover..."".

the correct label for the input text is **'sarcastic'**.",1,0
346,Look good feel good! #not #TeamNoSleep #cantopeneyes,"- the combination of a positive statement followed by negating hashtags and context clues indicates that the text is meant to be sarcastic.

therefore, the correct label for the input text is: **'sarcastic'**.",1,1
347,How much did it cost to build #mygov #medicare? I see this way too often... http://t.co/N0Pdpiq1RQ,"- the combination of a rhetorical question about cost, the expression of seeing it ""way too often,"" and the context of government and medicare suggests that the speaker might be using sarcasm to criticize the cost or inefficiency of these services.

based on this analysis, the text appears to be **sarcastic**.

---",1,0
348,That sad moment you realize you're past the point of having all those presents under the tree. I wanna move back in.,"- the text does not appear to be using irony or sarcasm. it seems to be a straightforward expression of a wistful or nostalgic sentiment.

based on this analysis, the correct label for the input text is:

**not sarcastic**",0,0
349,"So I may have had a ""few"" empties to recycle... ♻♻ |I ?#craftbeer http://t.co/qlZbtAcmOx","- given the indicators of sarcasm (quotation marks, understatement, context), it is reasonable to classify this text as ""sarcastic.""

therefore, the correct label for the input text is: **sarcastic**.",1,0
350,"@PoliticalAnt @emthedivine @mark3labs @elyse4design @chixenman @Morning_Joe yet in Ferguson, MO the mayor and Gov are Dems. #irony","sure, here is the improved answer in full:

sure, let's break this down step by step to determine whether the input text is sarcastic or not.

1. **identify the context and content:**
   - the tweet mentions ferguson, mo, and points out that both the mayor and the governor are democrats.
   - the hashtag used is #irony, which often indicates a sarcastic or ironic statement.

2. **analyze the tone and intent:**
   - the use of the word ""yet"" suggests a contrast or unexpected situation.
   - the hashtag #irony implies that the author finds it ironic that despite the political affiliation of the mayor and governor, something unexpected or contrary to expectations is happening.

3. **consider the broader context:**
   - ferguson, mo, has been a focal point for discussions about race, policing, and political leadership.
   - the tweet might be implying that despite having democratic leaders, the situation in ferguson is not what one might expect from democratic leadership, which could be seen as a sarcastic remark.

4. **determine the label:**
   - given the use of the hashtag #irony and the context provided, it seems the author is making a sarcastic comment about the political situation in ferguson, mo.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,1
351,Abnormal professor walks in with the finals in a Zoloft bag #irony #psychhumor,"the correct label for the input text is ""sarcastic"".

**improved answer**:
let's break down the input text step by step to determine whether it is sarcastic or not.

1. **text analysis**:
   - ""abnormal professor walks in with the finals in a zoloft bag""
     - the phrase ""abnormal professor"" suggests something unusual or unexpected about the professor.
     - ""walks in with the finals in a zoloft bag"" is an unusual and humorous image, as zoloft is a medication for depression and anxiety, not a typical container for exam papers.

2. **hashtags**:
   - ""#irony"" and ""#psychhumor""
     - the hashtag ""#irony"" directly indicates that the statement is meant to be ironic, which is often a form of sarcasm.
     - the hashtag ""#psychhumor"" suggests that the humor is related to psychology, which aligns with the mention of zoloft, a medication used in psychological treatment.

3. **context and intent**:
   - the overall context and the use of irony and humor suggest that the statement is not meant to be taken literally. the unusual scenario described is intended to be funny and ironic.

4. **tone analysis**:
   - the tone of the statement is key to identifying sarcasm. the use of the word ""abnormal"" and the absurdity of the situation (finals in a zoloft bag) suggest a mocking or contemptuous tone towards the professor or the situation, which is characteristic of sarcasm.

given these points, the text is clearly using irony and humor to make a point, and the tone suggests a mocking or contemptuous attitude, which are common characteristics of sarcasm.

**conclusion**:
the correct label for the input text is ""sarcastic"".",1,1
352,@theandrewe in hereford but can't leave bambino alone!,"sure, let's proceed step by step to improve the best answer and then print it in full.

**improved answer:**

to determine whether the input text ""@theandrewe in hereford but can't leave bambino alone!"" is sarcastic or not, let's analyze it step by step:

1. **context and content**:
   - the text mentions being in hereford but not being able to leave ""bambino"" alone.
   - ""bambino"" typically refers to a baby or a young child.

2. **tone and implication**:
   - the phrase ""can't leave bambino alone"" suggests a sense of responsibility or obligation.
   - there is no overtly exaggerated or contradictory statement that would typically indicate sarcasm.

3. **linguistic cues**:
   - sarcasm often relies on tone, which is hard to detect in text without additional context or punctuation (e.g., italics, quotation marks, or emojis).
   - the text lacks clear indicators of sarcasm such as hyperbole, irony, or an obviously contradictory statement.

4. **social context**:
   - without additional context about the relationship between the speaker and the audience or the situation, it is challenging to infer sarcasm.
   - however, considering the possibility of subtle sarcasm, we should look for any underlying frustration or irony. in this case, the statement seems straightforward and lacks any subtle cues that might indicate sarcasm.

based on the analysis, the text does not exhibit clear signs of sarcasm. therefore, the most appropriate label for the input text is:

**not sarcastic**",0,0
353,@grimmers skiing in Regents Park much #not,"```
idea 1: sure, let's break down the text to determine if it is sarcastic or not.

1. text analysis:
   - the text is: ""@grimmers skiing in regents park much #not.""
   - the phrase ""skiing in regents park"" is unusual because regents park is a well-known park in london, not a place where one would typically go skiing.
   - the hashtag ""#not"" at the end of the sentence is a strong indicator of sarcasm. it negates the statement made before it, suggesting that the statement is not to be taken literally.

2. context and intent:
   - the use of ""@grimmers"" suggests the message is directed at someone, possibly in a playful or mocking tone.
   - the absurdity of skiing in a park, combined with the hashtag ""#not,"" implies that the speaker is making a joke or a sarcastic comment.

3. conclusion:
   - given the context and the use of the hashtag ""#not,"" it is clear that the statement is not meant to be taken literally and is intended to be sarcastic.

therefore, the correct label for the input text is: ""sarcastic"".
```",1,1
354,Rejoice in knowing he is now in his new place...#not easy,"- given the contradiction between the initial positive statement and the negating hashtag, the text appears to be sarcastic.

therefore, the correct label for the input text ""rejoice in knowing he is now in his new place...#not easy."" is **'sarcastic'**.",1,0
355,"When ""make dua for me bro"" turns into an hour long conversation","- given the context and the way the situation is described, it seems likely that the speaker is being sarcastic about the situation.
- however, it is important to acknowledge that without explicit indicators of sarcasm, this interpretation is not definitive.

therefore, the correct label for the input text ""when 'make dua for me bro' turns into an hour long conversation"" is:

**sarcastic**

---",1,0
356,"@_Liam_Walker_ @TheOxfordMail A thief, a liar, a vote rigger, mocks those who use food banks and an online bully #irony","- given the negative descriptors and the explicit mention of irony, it is clear that the statement is not meant to be taken literally and is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.

---",1,0
357,"What the hell has happened to Shahid Afridi in last couple of days? Left alone more bouncers than played, got a review right. #pakvnz",the correct label for the input text is **'sarcastic'**.,1,0
358,Sub is making class go by so slow that I feel like I am losing brain cells. #irony #substitute #MoveitAlong,the correct label for the input text is **'sarcastic'**.,1,1
359,http://t.co/OXybfwwWb6|PAID4posting- #Photography #Photoshop #Photos #Art #EyeCandy #Bible on #TSU 💁🎄🎅 ||#FOLLOW http://t.co/PzXG42petX,"idea 3: to determine whether the given text is sarcastic or not, let's analyze it step by step:

1. **content analysis**:
   - the text contains a url link: ""http://t.co/oxybfwwwb6"".
   - it mentions several hashtags related to photography and art: ""#photography #photoshop #photos #art #eyecandy"".
   - it also includes a hashtag related to the bible: ""#bible"".
   - there are some emojis: ""💁🎄🎅"".
   - it ends with a call to action: ""||#follow http://t.co/pzxg42petx"".

2. **tone and context**:
   - the text appears to be promotional or informational, given the use of hashtags and the call to action to follow a link.
   - the use of emojis like ""💁🎄🎅"" adds a playful or festive tone but does not necessarily indicate sarcasm.
   - there is no clear indication of irony, exaggeration, or contradiction that typically characterizes sarcasm.

3. **linguistic cues**:
   - sarcasm often involves saying the opposite of what one means, using a mocking tone, or presenting a statement that is clearly exaggerated or contradictory.
   - this text does not exhibit these characteristics. it seems straightforward in its intent to promote or share content related to photography, art, and possibly religious themes.

4. **analysis of ""paid4posting"":**
   - the phrase ""paid4posting"" could potentially be used sarcastically to mock the idea of paid promotions. however, in this context, it seems to be a straightforward declaration that the post is sponsored or part of a paid promotion.

based on the analysis, the text does not exhibit the typical features of sarcasm. therefore, the correct label for the input text is:

**not sarcastic**",0,0
360,@HayekandHockey Yeah someone with Hayek and hockey in their name calling someone racist #irony @Txrebel05,"- given the use of ""yeah"" in a potentially sarcastic tone, the explicit mention of irony, and the context of the statement, it is reasonable to conclude that the text is sarcastic.

therefore, the correct label for the input text is: **sarcastic**.

---",1,1
361,"The Rondo, Ellis, Parsons, Dirk, Chandler starting line up would be one of my favorites in league. Mavs should go all out for Rondo.","- based on the information provided and without clear indicators of sarcasm, the text appears to be straightforward and genuinely positive about the potential lineup and the acquisition of rondo.
   - however, it is important to consider the broader context and the speaker's history to make a more informed judgment.

given the analysis, the correct label for the input text is:

**not sarcastic**",0,0
362,@IsaJennie @deray @Nettaaaaaaaa but of course it was. Cops could shoot a black man in front of a hospital & I bet you he'd still get no aid.,"sure, here is the improved answer in full:

to determine whether the input text is sarcastic or not, let's break down the elements of the text and analyze them:

1. **context and content**:
   - the text mentions a hypothetical situation where a black man is shot by cops in front of a hospital.
   - it then suggests that even in such a dire situation, the black man would receive no aid.

2. **tone and implication**:
   - the phrase ""but of course it was"" implies a sense of inevitability or resignation, which can often be a marker of sarcasm.
   - the statement ""cops could shoot a black man in front of a hospital & i bet you he'd still get no aid"" is an exaggerated scenario meant to highlight perceived systemic injustice and indifference.

3. **sarcasm indicators**:
   - sarcasm often involves saying something in a way that implies the opposite of what is literally being said, usually to criticize or mock.
   - the exaggeration and the resigned tone suggest that the speaker does not literally believe that no aid would be given, but is using this extreme example to criticize the current state of affairs regarding racial injustice and police behavior.

given these points, the text uses exaggeration and a resigned tone to criticize a serious issue, which are strong indicators of sarcasm.

**conclusion**: the correct label for the input text is ""sarcastic"".",1,0
363,I love it when people ignore me. #sarcasm,"1. **identify the literal meaning**: the literal meaning of the sentence ""i love it when people ignore me"" suggests that the speaker enjoys being ignored.

2. **contextual clues**: the hashtag ""#sarcasm"" at the end of the sentence is a strong indicator that the statement is not meant to be taken literally. instead, it suggests that the speaker is using sarcasm to convey the opposite of the literal meaning.

3. **intended meaning**: given the context provided by the hashtag, the intended meaning of the sentence is likely that the speaker does not actually enjoy being ignored and is expressing frustration or annoyance in a sarcastic manner.

4. **label assignment**: based on the analysis, the sentence is clearly using sarcasm to convey its true meaning.

therefore, the correct label for the input text ""i love it when people ignore me. #sarcasm"" is:

**sarcastic**",1,1
364,"Every you're a fucking cunt, lying cunt did I say cunt song is about you now. How cute is that #defo #not #pissed #off #nope","sure, here is the improved answer based on the analysis:

**sarcastic**

let's break down the text to determine whether it is sarcastic or not.

1. **language and tone**: the text uses strong and offensive language (""fucking cunt, lying cunt""). this indicates a high level of emotion, likely anger or frustration.

2. **content**: the phrase ""every you're a fucking cunt, lying cunt did i say cunt song is about you now"" suggests that the speaker is addressing someone in a very negative manner. the repetition of the word ""cunt"" emphasizes the speaker's disdain.

3. **hashtags**: the hashtags at the end (#defo #not #pissed #off #nope) are crucial. they appear to contradict the emotional tone of the message. for example, ""#not #pissed #off"" suggests that the speaker is claiming not to be angry, which is clearly not true given the context. this contradiction is a strong indicator of sarcasm.

4. **overall context**: the combination of the offensive language, the emotional tone, and the contradictory hashtags strongly suggests that the speaker is being sarcastic. they are likely expressing their anger or frustration in a way that is meant to be understood as the opposite of what the hashtags literally say.

given this analysis, the correct label for the input text is:

**sarcastic**",1,0
365,"@kaylakrebs5 not you, you're on pain medications 😂","- given the context, tone, and use of the laughing emoji, it is likely that the statement is sarcastic.
   - however, it is important to consider the broader context of the conversation to make a more accurate determination. without additional context, the statement appears to be sarcastic based on the available indicators.

therefore, the correct label for the input text ""@kaylakrebs5 not you, you're on pain medications 😂."" is **'sarcastic'**.",1,0
366,What a great Christmas. 😅 #not,"- given the elements of the text, it is clear that the speaker does not genuinely believe that the christmas was great. instead, they are using sarcasm to convey the opposite sentiment.

therefore, the correct label for the input text ""what a great christmas. 😅 #not."" is **'sarcastic'**.",1,1
367,i hate waking up in the mornings 😒#basicbrianna #not #an #early #bird,"based on the analysis, the researcher likely thought that response option 3 was the best, as it considered the potential for sarcasm by analyzing the context provided by the emoji and hashtags. however, it can be improved by providing clearer criteria for identifying sarcasm and balancing the interpretation of contextual clues.

### improved response option 3

sure, let's break down the text to determine if it is sarcastic or not.

1. **text analysis**:
   - the text is: ""i hate waking up in the mornings 😒#basicbrianna #not #an #early #bird.""
   - the phrase ""i hate waking up in the mornings"" suggests a negative sentiment towards waking up early.
   - the emoji ""😒"" typically conveys annoyance or displeasure, reinforcing the negative sentiment.
   - the hashtags ""#basicbrianna #not #an #early #bird"" provide additional context. the phrase ""not an early bird"" aligns with the sentiment of disliking early mornings.

2. **sarcasm indicators**:
   - sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic tone.
   - the use of hashtags like ""#basicbrianna"" might suggest a stereotypical or exaggerated persona, which can be a sign of sarcasm.
   - the combination of expressing dislike for waking up early and the use of the emoji can imply a sarcastic tone, as if the speaker is exaggerating their displeasure for comedic effect.

3. **contextual understanding**:
   - the context provided by the hashtags and the emoji suggests that the speaker is likely being sarcastic. the use of ""😒"" and the specific hashtags indicate a playful or mocking tone rather than a straightforward complaint.

4. **clear criteria for sarcasm**:
   - to identify sarcasm, we look for indicators such as exaggeration, a mocking tone, and contextual clues that suggest the speaker is not being entirely serious.
   - in this case, the exaggerated annoyance conveyed by the emoji and the playful hashtags suggest that the speaker is being sarcastic.

based on the analysis, the text appears to be sarcastic. therefore, the correct label is:

**sarcastic**",1,0
368,"@clairebag8 yeah amazing night, I think he out till the death! I'll let u know xx","- given the exaggerated statement and the casual tone, it is likely that the text is sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,0
369,I wish I did better in high school,"```plaintext
idea 3: sure, let's break down the process to determine whether the input text ""i wish i did better in high school"" is sarcastic or not.

1. literal meaning: the literal meaning of the sentence is that the speaker regrets not performing better in high school.

2. context and tone: sarcasm often involves saying the opposite of what one means, usually in a tone that indicates the speaker does not genuinely mean what they are saying. without additional context or tone, it is challenging to definitively determine sarcasm.

3. common indicators of sarcasm:
   - exaggeration: sarcasm often involves exaggeration or overstatement.
   - contradiction: the statement might contradict known facts or the speaker's usual behavior.
   - tone and delivery: sarcasm is often conveyed through tone of voice, which is not available in text form.

4. analysis of the given text:
   - the statement ""i wish i did better in high school"" does not contain obvious exaggeration or contradiction.
   - there is no clear indication of a sarcastic tone or delivery in the text alone.

5. consideration of context: without additional context, it is difficult to detect sarcasm. if the speaker is known for being sarcastic or if there is a situational context that suggests sarcasm, this could change the interpretation. however, based on the text alone, there are no clear indicators of sarcasm.

6. conclusion: based on the text alone, without additional context or tone, the statement appears to be a straightforward expression of regret rather than sarcasm.

therefore, the correct label for the input text ""i wish i did better in high school"" is:

not sarcastic
```",0,0
370,At the Toys for Lil Troops event for @USVeteransCorps donating toys to children of deployed and low income troops. http://t.co/IBkWl858EE,"sure, let's break down the text to determine whether it is sarcastic or not.

1. **content analysis**:
   - the text mentions an event called ""toys for lil troops"" organized by @usveteranscorps.
   - the purpose of the event is to donate toys to children of deployed and low-income troops.
   - there is a link provided, likely for more information or to support the cause.

2. **tone and context**:
   - the tone of the message appears to be straightforward and informative.
   - there are no indicators of irony, exaggeration, or contradiction that are typical markers of sarcasm.
   - the message seems to be promoting a charitable cause, which is generally not a context where sarcasm is used.

3. **intended audience**:
   - the intended audience seems to be people who might be interested in supporting the cause or learning more about it.
   - the message is likely aimed at generating awareness and support, which would be counterproductive if delivered sarcastically.

4. **linguistic cues**:
   - there are no linguistic cues such as quotation marks, unusual punctuation, or phrasing that would suggest sarcasm.
   - the language used is positive and supportive.

based on the analysis above, the text does not exhibit characteristics of sarcasm. therefore, the correct label for the input text is:

**not sarcastic**",0,0
371,The song was 'don't cry for me Argentina' #irony,the correct label for the input text is **'sarcastic'**.,1,1
372,I liked a @YouTube video http://t.co/MNIM6Qa5BE The Ubisoft Graduate Program - Gameplay Programming,"sure, let's proceed with the task.

**improved answer:**

sure, let's break down the process to determine whether the input text is sarcastic or not.

1. **content analysis**:
   - the text mentions liking a youtube video.
   - the video is related to ""the ubisoft graduate program - gameplay programming.""

2. **context and tone**:
   - the phrase ""i liked a @youtube video"" is straightforward and positive.
   - there are no obvious indicators of sarcasm such as exaggerated praise, contradictory statements, or negative context.

3. **linguistic cues**:
   - sarcasm often involves a tone that is not directly conveyed in text but can be inferred through context or punctuation (e.g., excessive exclamation marks, quotes, or capital letters).
   - this text lacks such cues.

4. **external links and tags**:
   - the inclusion of a link and a tag (@youtube) is typical for sharing content and does not inherently suggest sarcasm.

5. **overall sentiment**:
   - the sentiment of the text appears to be neutral to positive.
   - there is no clear indication of the speaker meaning the opposite of what they are saying.

6. **contextual consideration**:
   - while the text itself does not provide clear indicators of sarcasm, it is important to consider the broader context, such as the user's history of comments or the typical tone of their posts. however, based on the text alone, there are no strong indicators of sarcasm.

based on this analysis, the text ""i liked a @youtube video http://t.co/mnim6qa5be the ubisoft graduate program - gameplay programming."" does not exhibit characteristics typically associated with sarcasm. therefore, the correct label for the input text is:

**not sarcastic**",0,0
373,I wonder how many people who visit food banks have huge TVs or are drunks? #freedomofspeech #foodbanks,"**conclusion**: the correct label for the input text is ""sarcastic.""

**content analysis**:
   - the text mentions people who visit food banks and questions whether they have ""huge tvs"" or are ""drunks.""
   - the hashtags used are #freedomofspeech and #foodbanks.

**tone and implication**:
   - the phrase ""i wonder how many people who visit food banks have huge tvs or are drunks?"" implies a judgmental or critical tone.
   - the use of ""huge tvs"" and ""drunks"" suggests a stereotype or a negative assumption about people who need to use food banks.

**context and intent**:
   - the statement seems to imply that people who visit food banks might be undeserving or mismanaging their resources, which is a common sarcastic trope.
   - the hashtags, especially #freedomofspeech, might indicate that the speaker is expressing a controversial opinion or defending their right to say something provocative.

**sarcasm indicators**:
   - sarcasm often involves saying something that is the opposite of what the speaker truly means, often to mock or criticize.
   - the critical and judgmental nature of the statement, combined with the controversial hashtags, suggests that the speaker might be using sarcasm to criticize societal attitudes or stereotypes about people who use food banks.

**improvement**:
   - to strengthen the argument, we should consider the possibility that the speaker might genuinely hold the judgmental view expressed, but the overall context and tone strongly suggest sarcasm.
   - additionally, we should acknowledge that while the hashtags can be interpreted in multiple ways, their use in this context supports the sarcastic interpretation.

**final answer**:
the correct label for the input text is ""sarcastic.""

**content analysis**:
   - the text mentions people who visit food banks and questions whether they have ""huge tvs"" or are ""drunks.""
   - the hashtags used are #freedomofspeech and #foodbanks.

**tone and implication**:
   - the phrase ""i wonder how many people who visit food banks have huge tvs or are drunks?"" implies a judgmental or critical tone.
   - the use of ""huge tvs"" and ""drunks"" suggests a stereotype or a negative assumption about people who need to use food banks.

**context and intent**:
   - the statement seems to imply that people who visit food banks might be undeserving or mismanaging their resources, which is a common sarcastic trope.
   - the hashtags, especially #freedomofspeech, might indicate that the speaker is expressing a controversial opinion or defending their right to say something provocative.

**sarcasm indicators**:
   - sarcasm often involves saying something that is the opposite of what the speaker truly means, often to mock or criticize.
   - the critical and judgmental nature of the statement, combined with the controversial hashtags, suggests that the speaker might be using sarcasm to criticize societal attitudes or stereotypes about people who use food banks.

**improvement**:
   - to strengthen the argument, we should consider the possibility that the speaker might genuinely hold the judgmental view expressed, but the overall context and tone strongly suggest sarcasm.
   - additionally, we should acknowledge that while the hashtags can be interpreted in multiple ways, their use in this context supports the sarcastic interpretation.",1,0
374,"#Alien dit : What is #Religion, it is a culture that has been invented by a #Fool who wanted to do everything that is #Not legal #Legally..","the correct label for the input text is ""sarcastic"".",1,0
375,Lazying about in a hoody #WinterTimes,"**answer**: not sarcastic

sure, let's break it down step by step to determine if the input text ""lazying about in a hoody #wintertimes"" is sarcastic or not.

1. **literal meaning**: the text describes someone being lazy and wearing a hoodie during winter. this is a common and straightforward activity, especially in colder weather.

2. **context and hashtag**: the hashtag ""#wintertimes"" suggests that the activity is related to the winter season, which aligns with the literal meaning of wearing a hoodie and being lazy.

3. **tone and intent**: sarcasm often involves saying something in a way that implies the opposite of the literal meaning, often with a mocking or ironic tone. in this case, the text does not seem to have an ironic or mocking tone. it appears to be a simple statement about enjoying a lazy day in winter.

4. **common sarcasm indicators**: sarcasm often includes exaggeration, contradiction, or a tone that suggests the speaker does not actually mean what they are saying. this text lacks these indicators.

5. **broader context**: while the text itself does not provide a broader context, it is important to consider that sarcasm can be subtle and context-dependent. however, based on the information given, there are no clear signs of sarcasm.

based on the analysis, the text ""lazying about in a hoody #wintertimes"" does not exhibit characteristics of sarcasm. it seems to be a straightforward statement about enjoying a lazy day in winter.

**answer**: not sarcastic",0,0
376,Forgot to enter #sarcasm,"given these points, the correct label for the input text ""forgot to enter #sarcasm"" is:

**sarcastic**

to improve this answer, let's address the flaws identified by the researcher:

1. **simplistic reasoning**: we'll add more depth to the reasoning.
2. **assumption of intent**: we'll acknowledge the possibility of misuse but explain why it's less likely.
3. **lack of alternative interpretations**: we'll consider alternative interpretations and explain why they are less probable.

### improved answer:

let's break it down step by step to determine the correct label for the input text ""forgot to enter #sarcasm.""

1. **identify key elements**: the text includes the hashtag ""#sarcasm,"" which is a strong indicator that the statement is meant to be sarcastic.

2. **contextual understanding**: the phrase ""forgot to enter"" followed by ""#sarcasm"" suggests that the speaker is acknowledging that their previous statement (or the current one) was intended to be sarcastic, but they forgot to label it as such initially.

3. **interpretation**: the use of ""#sarcasm"" explicitly signals that the statement should be interpreted as sarcasm.

4. **consideration of misuse**: while it is possible that someone might misuse the hashtag ""#sarcasm,"" the likelihood is low given the context. the explicit mention of ""#sarcasm"" typically serves to clarify the speaker's intent, especially in written communication where tone and facial expressions are absent.

5. **alternative interpretations**: although there could be alternative interpretations, such as the hashtag being used ironically or incorrectly, these scenarios are less probable given the explicit nature of the hashtag.

given these points, the correct label for the input text ""forgot to enter #sarcasm"" is:

**sarcastic**",1,0
377,"#A #tax #per mile? #Americans #should #not #allow #GPS #tracking #of #cars, #trucks: Watch out ?as the new year... http://t.co/h1CuMqrFfZ","- the text appears to be a straightforward warning or expression of concern about gps tracking and a tax per mile.
   - there is no evident sarcasm in the tone or content.

based on the analysis, the correct label for the input text is:

**not sarcastic**",0,0
378,Long distance relationships are serious SH*t #not ayoba...,"- given the contradiction and the ironic tone introduced by the hashtag, the text is likely intended to be sarcastic.

therefore, the correct label for the input text is: **'sarcastic'**.",1,0
379,Happy Birthday to me! #imgettinold #not #ionlygetbetter ROLL TIDE! http://t.co/v8tWnYJJPB,"- given the use of ""#not"" and the playful tone of the hashtags, it is reasonable to interpret the text as sarcastic.

therefore, the correct label for the input text is:

**sarcastic**",1,1
380,We are MAD Gamers: http://t.co/QeupePJi6K | Follow @BlitzndizGaming #Wellington #NewZealand http://t.co/b3f83j2SAD,"- the text appears to be a straightforward promotional message for a gaming account.
   - there is no evident sarcasm in the statement.

based on the analysis, the correct label for the input text is:

**not sarcastic**",0,0
381,So not okay with DB's racist jokes.,"sure, let's proceed with the task:

**answer**:

sure, let's break down the text to determine if it is sarcastic or not.

1. **understanding the text**:
   - the text is: ""so not okay with db's racist jokes.""
   - the speaker is expressing disapproval of db's racist jokes.

2. **identifying sarcasm**:
   - sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic way.
   - in this case, the phrase ""so not okay"" is straightforward and directly expresses disapproval.
   - there is no indication that the speaker is saying the opposite of what they mean. the statement seems sincere and direct.

3. **context and tone**:
   - the tone appears to be serious and critical.
   - there is no exaggeration, irony, or mocking tone that typically characterizes sarcasm.

4. **considering subtle sarcasm**:
   - while sarcasm can be subtle, the context here suggests a genuine expression of disapproval. the phrase ""so not okay"" is a strong and clear statement against the jokes, which aligns with a non-sarcastic interpretation.

5. **contextual analysis**:
   - without additional context indicating a sarcastic intent, the straightforward nature of the statement leads to the conclusion that it is not sarcastic.

based on the analysis, the text ""so not okay with db's racist jokes."" does not exhibit characteristics of sarcasm. it is a straightforward expression of disapproval.

**answer**: not sarcastic",0,0
382,"#notcies #eu European Council: Press conference by Donald TUSK, Jean-Claude JUNCKER,, and Matteo RENZI, http://t.co/hHXQv23u65","- given the straightforward and factual nature of the text, and the lack of any clear indicators of sarcasm, it is reasonable to conclude that the text is not sarcastic.

therefore, the correct label for the input text is: **not sarcastic**.",0,0
383,@Metri_HennyKing u bragged all yr about having Peyton in 2 leagues only to get beat in the 1st round in both #irony 😂😂😂😂,"- given the contradiction between the bragging and the actual outcome, the explicit mention of irony, and the laughing emojis, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
384,"The feeling you get, when you just wanna flip the table and screw the finals.","the text ""the feeling you get, when you just wanna flip the table and screw the finals.."" is best classified as ""sarcastic"".

**improved answer**:
let's break down the text to determine if it is sarcastic or not.

1. **identify the literal meaning**:
   - the text describes a feeling of frustration or exasperation, particularly in the context of dealing with finals (exams).

2. **look for indicators of sarcasm**:
   - sarcasm often involves saying the opposite of what one means, or using exaggeration to convey a different meaning.
   - phrases like ""just wanna flip the table"" and ""screw the finals"" are hyperbolic and express a strong emotional reaction.

3. **contextual clues**:
   - the context of ""finals"" suggests a stressful situation, which might lead to exaggerated expressions of frustration.
   - the use of ""flip the table"" is a dramatic action that people don't usually take literally; it's often used to humorously express extreme frustration.

4. **tone and intent**:
   - the tone of the text seems to be venting frustration in a dramatic way, which can be a form of sarcasm.
   - the intent appears to be to humorously exaggerate the feeling of frustration, which is a common use of sarcasm.

based on these observations, the text uses hyperbole and dramatic expressions to convey frustration in a humorous way, which is characteristic of sarcasm.

**conclusion**:
the correct label for the input text is **'sarcastic'**.",1,0
385,They working me so hard tonite,"sure, let's proceed step by step to improve the best answer and then print it in full.

**improved answer:**

sure, let's break it down step by step to determine if the input text ""they working me so hard tonite."" is sarcastic or not.

1. **literal meaning**: the literal meaning of the sentence is that the speaker is being made to work very hard tonight.

2. **context and tone**: sarcasm often involves saying the opposite of what one means, usually in a tone that indicates the speaker is not being sincere. the phrase ""they working me so hard tonite"" could be interpreted in two ways:
   - literally, the speaker is simply stating that they are working hard.
   - sarcastically, the speaker might be implying that they are not actually working hard, or that the work is not as demanding as they are making it sound.

3. **clues for sarcasm**:
   - **exaggeration**: the phrase ""so hard"" could be an exaggeration, which is a common indicator of sarcasm.
   - **spelling**: the use of ""tonite"" instead of ""tonight"" might suggest a casual or informal tone, which can sometimes accompany sarcastic remarks.
   - **context**: without additional context, it's challenging to definitively determine the tone. however, the phrase ""they working me so hard"" can often be used sarcastically to complain about a situation that is not actually difficult.

4. **common usage**: in everyday language, people often use similar phrases sarcastically to complain about minor inconveniences or to mock the idea that they are being overworked.

5. **conclusion**: given these points, it seems likely that the speaker is being sarcastic. however, without additional context, it is not possible to be absolutely certain. therefore, the most likely label for the input text ""they working me so hard tonite."" is:

**sarcastic**",1,0
386,@francescapinder @girlposts this vine won't come up 😫😫😫,"- the text appears to be a straightforward expression of frustration without any ironic or sarcastic undertones.
   - given the lack of contradictory or ironic elements and the alignment of the tone with the literal meaning, it is reasonable to conclude that the text is not sarcastic.

based on the analysis, the correct label for the input text is:

**not sarcastic**",0,0
387,#Lance #Stephenson #not #traveling #with #team #on two-game #road #trip: Stephenson is still unable to run fully... http://t.co/Jbb0PJtWJy,the correct label for the input text is: **not sarcastic**.,0,0
388,Jeez I wish the government paid for my food. #not #EBTbitches,"sure, here is the improved answer in full:

**response summary**:
- the response concludes that the text is sarcastic based on the exasperated tone, the hashtag ""#not,"" and the derogatory term ""#ebtbitches.""

**flaws and faulty logic**:
1. **assumption of tone**:
   - the response assumes that the word ""jeez"" always indicates exasperation or frustration, which may not always be the case. the tone can vary depending on the context and the speaker's intent.
   
2. **over-reliance on hashtags**:
   - the response heavily relies on the hashtag ""#not"" to indicate sarcasm. while ""#not"" often negates the preceding statement, it is not a definitive indicator of sarcasm in all contexts.
   
3. **interpretation of derogatory term**:
   - the response interprets the term ""#ebtbitches"" as derogatory and indicative of sarcasm. while the term is indeed derogatory, it does not necessarily confirm sarcasm. it could also indicate a genuine negative attitude towards ebt users without being sarcastic.

### improved answer

**text analysis**:
- the text is: ""jeez i wish the government paid for my food. #not #ebtbitches.""
- the word ""jeez"" often indicates a tone of exasperation or frustration, but it can also be used in a more neutral or even positive context depending on the speaker's intent.
- the phrase ""i wish the government paid for my food"" could be interpreted as a genuine wish or a sarcastic remark.
- the hashtags ""#not"" and ""#ebtbitches"" provide additional context. the hashtag ""#not"" is commonly used to indicate sarcasm, suggesting that the speaker does not actually wish for the government to pay for their food.
- the hashtag ""#ebtbitches"" refers to the electronic benefit transfer (ebt) system, which is used for food assistance. the use of the term ""bitches"" in this context is derogatory and suggests a negative attitude towards people who use ebt.

### tone and context:
- the overall tone of the text, combined with the hashtags, suggests that the speaker is being sarcastic. they are likely expressing disdain or criticism towards the idea of government assistance for food.

### conclusion:
- given the exasperated tone, the use of the hashtag ""#not"" to indicate sarcasm, and the derogatory term ""#ebtbitches,"" it is reasonable to conclude that the text is sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
389,"Hey @Enasni, some of your geeky/nerdy followers need #sarcasm marker on posts like that. Otherwise, they'll start doing exactly the same :)","**label**: sarcastic

**text analysis**:
   - ""hey @enasni, some of your geeky/nerdy followers need #sarcasm marker on posts like that.""
     - this part suggests that the speaker believes the posts are not obviously sarcastic to some people.
   - ""otherwise, they'll start doing exactly the same :).""
     - this part implies that without a sarcasm marker, people might take the posts seriously and mimic them.

**indicators of sarcasm**:
   - the use of the term ""geeky/nerdy followers"" can be seen as a playful or mocking description.
   - the hashtag ""#sarcasm"" explicitly mentions sarcasm, indicating that the speaker is aware of the sarcastic nature of the posts.
   - the smiley face "":)"" at the end often indicates a light-hearted or joking tone.

**context and implication**:
   - the speaker is suggesting that the posts are sarcastic and that some followers might not recognize this without a clear marker.
   - the implication that followers might ""start doing exactly the same"" if they don't recognize the sarcasm adds to the humorous or ironic tone.

given these points, the text is clearly using sarcasm to make a point about the need for a sarcasm marker. therefore, the correct label for the input text is:

**sarcastic**",1,0
390,Pretty Shitty day I'm gonna be soaked and full of mud and clay #iliketogetdirty #notreally #sarcasm,"- given the explicit hashtag ""#sarcasm"" and the contradictory nature of the statements, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
391,"when you refer to yourself in the plural, you'll get that @RBRNetwork1 @billvanglahn @HondoLane @Dolphin__Man @jus1314tin @SpringThunder","- given the subtle mocking tone, the context of social media, and the potential for an inside joke among the mentioned users, it is likely that the text is sarcastic.

therefore, the correct label for the input text is: **sarcastic**.

---",1,0
392,That moment when the ad plays flawlessly but the video keeps buffering #irony #YouTube @YouTube,"- given the context, tone, and the explicit mention of irony, it is clear that the statement is meant to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
393,Gotta love a Romanian playing an improvised version of jingle bells in a minor key. Really sets the festive mood. #not,"- given the use of ""#not"" and the context, it is clear that the speaker is being sarcastic.

therefore, the correct label for the input text is **'sarcastic'**.",1,1
394,Perfect time to get sick 😢 #not,"```
idea 1: sure, let's break down the input text step by step to determine if it is sarcastic or not.

1. text analysis:
   - the text is: ""perfect time to get sick 😢 #not.""
   - the phrase ""perfect time to get sick"" suggests that the speaker is commenting on the timing of getting sick.
   - the emoji ""😢"" indicates sadness or disappointment.
   - the hashtag ""#not"" negates the initial statement, implying that the timing is actually not perfect.

2. understanding sarcasm:
   - sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic way.
   - the phrase ""perfect time to get sick"" is likely not meant to be taken literally, as getting sick is generally not considered perfect timing.
   - the addition of ""#not"" explicitly negates the initial statement, reinforcing the idea that the speaker does not actually think it is a perfect time to get sick.

3. context and tone:
   - the use of the sad emoji ""😢"" adds to the tone of disappointment, which aligns with the sarcastic nature of the statement.
   - the hashtag ""#not"" is a common way to indicate sarcasm or irony in social media and informal communication.

given these points, the text ""perfect time to get sick 😢 #not"" is clearly using sarcasm to express that it is actually a very bad time to get sick.

conclusion:
the correct label for the input text is ""sarcastic"".
```",1,1
395,I'm giving up a lot of stuff to make sure others are happy . I wonder if anyone ever look past my appearance and see what I'm feeling 😩,"- the text does not exhibit the typical characteristics of sarcasm, such as irony or a mocking tone.
   - instead, it appears to be a sincere expression of the speaker's feelings.

based on this analysis, the correct label for the input text is:

**not sarcastic**",0,0
396,Merry Christmas to all my friends and family... Santa just finished at my house!! http://t.co/0wD2HH7JpS,the correct label for the input text is **'not sarcastic'**.,0,0
397,http://t.co/9OaDmAo6uY <-Video $ #SmartPhone can pay you to post!||#iphone #samsung #S4 #S3 #ipad #tablet #mlm|Start@ http://t.co/SgHR1XvKbd,the correct label for the input text is **'not sarcastic'**.,0,0
398,I see the #irony of MY LAST 3 TWEETS COMBINED was lost entirely on a certain someone... Faith in humanity: -3% :(,"- despite the possibility of genuine frustration, the combination of irony, exaggeration, and negative emotional tone strongly suggests that the text is intended to be sarcastic.

based on the analysis, the text contains multiple indicators of sarcasm, including irony, exaggeration, and a negative emotional tone.

**conclusion**: the correct label for the input text is ""sarcastic"".",1,0
399,Lol hilarious pic RT @WizGameEnt: What a game! @WashWizards win! http://t.co/9BJVI8V4Hx,"- given the potential for ""lol"" and ""hilarious"" to be used sarcastically in this context, it is reasonable to classify this as ""sarcastic.""

therefore, the correct label for the input text is: **sarcastic**.",1,0
400,You've set yourself some target to achieve there like love #hot or #not http://t.co/IbXXkKRsto,"sure, here is the improved answer based on the analysis:

**answer**: sarcastic

**text analysis**:
- ""you've set yourself some target to achieve there like love #hot or #not http://t.co/ibxxkkrsto.""

**key phrases**:
- ""you've set yourself some target to achieve there"": this phrase can be interpreted in multiple ways. it could be genuine encouragement or it could be sarcastic, depending on the context.
- ""like love #hot or #not"": the hashtags ""#hot"" and ""#not"" suggest a comparison or a judgment, which can often be used sarcastically to mock or belittle the subject.

**contextual clues**:
- the use of hashtags like ""#hot"" and ""#not"" often implies a judgmental or mocking tone, which is a common feature of sarcasm.
- the phrase ""you've set yourself some target to achieve there"" can be read as a sarcastic comment, implying that the target is either trivial or unrealistic.

**overall tone**:
- the combination of the seemingly encouraging phrase with the judgmental hashtags suggests a sarcastic undertone. the text appears to mock the target set by the person, implying it is either insignificant or unattainable.

based on the analysis, the text seems to carry a sarcastic tone.",1,0
401,"Change is a Process, ||#Not an Event dafuq you thinking","- the combination of a straightforward statement followed by a mocking or disbelieving comment indicates sarcasm. the speaker is likely mocking someone who thinks change is an event rather than a process.

therefore, the correct label for the input text is:

**sarcastic**",1,0
402,My son gave me a cold......again!!! Yay! #sarcasm #NotExcitedAboutThisShitAtAll,"- given the contrast between the negative experience and the expression of excitement, along with the explicit mention of sarcasm in the hashtags, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
403,"A #sale is #not #something you #pursue, it's #what #happens to you #while you are #immersed in #serving your... http://t.co/ojFVxXxilw","- the text does not exhibit clear signs of sarcasm such as overt irony, contradiction, or a mocking tone. it appears to be a straightforward statement about the nature of sales.

based on the analysis, the correct label for the input text is:

**not sarcastic**",0,0
404,"@zainabimam ""Malala is fake and planted by the US coz Pakistan is perfectly safe for kids going to school"" #PeshawarAttack #Sarcasm","the correct label for the input text is ""sarcastic.""",1,1
405,Seriously has the #BBL04 got the tallest on ground interviewers of all time #talltowers #sevenfoot,"therefore, the correct label for the input text is:

**sarcastic**",1,0
406,#Funny #18+ Turn On aquabreeze:||disgustinghotels:||#not all men http://t.co/F4OEPX8uob,the correct label for the input text is **'sarcastic'**.,1,0
407,Yay jury duty 😒 #sarcasm,"- given the explicit use of the hashtag ""#sarcasm"" and the contradictory elements in the text, it is clear that the statement is intended to be sarcastic.

therefore, the correct label for the input text ""yay jury duty 😒 #sarcasm"" is **'sarcastic'**.",1,1
408,"i may have played a part, but i wont take sole credit ;) @Hankin57 @Chief1787","**conclusion**: the text ""i may have played a part, but i wont take sole credit ;) @hankin57 @chief1787"" is likely to be **sarcastic**.

**flaws and faulty logic**:
1. **assumption based on emoticon**:
   - like the previous responses, this one also heavily relies on the winking emoticon to infer sarcasm. while it is a useful clue, it should not be the primary basis for the conclusion.

2. **lack of contextual depth**:
   - the response acknowledges the need for context but does not provide a thorough analysis of the potential context. understanding the relationship between the users and the nature of the conversation is crucial for accurate interpretation.

3. **potential bias**:
   - the response seems biased towards interpreting the statement as sarcastic without fully exploring other possibilities. for example, the statement could be a genuine expression of modesty with a playful tone.

### summary of common flaws

1. **overreliance on emoticon**:
   - all three responses place significant weight on the winking emoticon to determine sarcasm. while it is a helpful clue, it should not be the sole determinant.

2. **insufficient contextual analysis**:
   - none of the responses provide a thorough analysis of the broader context, such as the relationship between the users and the nature of the conversation. context is crucial for accurately interpreting sarcasm.

3. **simplistic interpretation**:
   - the responses tend to simplify the analysis by assuming that the combination of modesty and a winking emoticon always indicates sarcasm. this is not always the case, as the emoticon can also be used playfully or to indicate a joke without sarcasm.

by addressing these flaws, a more accurate and nuanced analysis of the text can be achieved.",1,0
409,"@Sharm33n @DJNoreenKhan I thought it was, what I call, the wet look lol","- given the context, the use of ""lol,"" and the phrase ""what i call,"" it seems likely that the speaker is being sarcastic about the ""wet look.""
   - however, without additional context, it's important to consider that the interpretation might vary. the playful tone and the use of ""lol"" strongly suggest sarcasm.

therefore, the correct label for the input text is:

**sarcastic**

---",1,0
410,A burned tongue is a lovely way to start the day #sarcasm #ouch,"```
idea 3: sure, let's break it down step by step to determine the correct label for the input text:

1. identify key phrases and tone:
   - the phrase ""a burned tongue is a lovely way to start the day"" is the main part of the text.
   - the word ""lovely"" is used in a context where it is unlikely to be genuinely positive, given that burning one's tongue is generally unpleasant.

2. consider hashtags:
   - the hashtags ""#sarcasm"" and ""#ouch"" provide additional context. the hashtag ""#sarcasm"" explicitly indicates that the statement is sarcastic.
   - the hashtag ""#ouch"" reinforces the idea that burning one's tongue is painful, which contrasts with the word ""lovely.""

3. analyze the contrast:
   - there is a clear contrast between the negative experience of burning one's tongue and the positive word ""lovely."" this contrast is a common indicator of sarcasm.

4. conclusion:
   - given the explicit hashtag ""#sarcasm"" and the context of the statement, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: 'sarcastic'.
```",1,1
411,Literally functioning on 4 hours of sleep and I feel great 😄 !! #Not #CollegeisKillingMe #OneMoreWeek,"sure, here is the improved answer based on the analysis:

**conclusion**: the text is **sarcastic**.

**improved answer**:
let's break down the text to determine if it is sarcastic or not:

1. **literal meaning**: the text states that the person is functioning on 4 hours of sleep and feels great.

2. **contextual clues**:
   - **""4 hours of sleep""**: typically, 4 hours of sleep is not sufficient for most people to feel great. this suggests a potential mismatch between the literal statement and the expected reality.
   - **""i feel great 😄 !!""**: the use of an enthusiastic emoji and exclamation marks might be an attempt to exaggerate the feeling of greatness, which could be a sign of sarcasm.
   - **hashtags**: 
     - **#not**: this could imply a negation of the previous statement, suggesting that the person does not actually feel great.
     - **#collegeiskillingme**: this indicates that the person is under stress or strain, which contradicts the statement of feeling great.
     - **#onemoreweek**: this suggests that the person is counting down to something, likely the end of a stressful period, further indicating that they are not actually feeling great.

3. **contradiction**: there is a contradiction between the claim of feeling great on 4 hours of sleep and the hashtag #collegeiskillingme, which suggests stress and exhaustion.

4. **common knowledge**: it is generally known that functioning on only 4 hours of sleep is not ideal and usually leads to tiredness, not feeling great.

5. **tone and intent**: the use of ""literally"" and the positive emoji can be seen as exaggeration or irony, especially when combined with the hashtags that indicate stress and exhaustion.

given these points, the text is likely using sarcasm to express the opposite of what is literally stated. the person is probably not feeling great and is instead highlighting their exhaustion and stress from college.

**conclusion**: the correct label for the input text is ""sarcastic"".",1,1
412,When ya mates dad starts poking you on Facebook #Cringe 😲😬,"- the text does not seem to be using irony or exaggeration to imply the opposite of what is being stated. instead, it directly expresses discomfort and awkwardness about the situation.

based on the analysis, the text appears to be expressing genuine discomfort rather than using sarcasm.

**answer**: not sarcastic",0,0
413,The #irony is anti state ppl will claim the little man (hacker) won when in reality the state won #sony,"- given the mocking tone and the use of irony, the text is likely sarcastic.

therefore, the correct label for the input text is:

**sarcastic**",1,1
414,#HowToGetUnfollowed Post pictures or videos of you smoking. Especially blowing smoke at the camera. #SoCool #Not #GTFO,"- the use of sarcasm is evident in the way the text pretends to give advice on how to be cool but actually criticizes the behavior.

based on this analysis, the correct label for the input text is:

**sarcastic**

---",1,1
415,These refs are pissing me off. They seriously have no idea of what's going on.,"- given the context and the phrasing, it is likely that the speaker is using sarcasm to express their frustration with the referees.

therefore, the correct label for the input text ""these refs are pissing me off. they seriously have no idea of what's going on."" is **'sarcastic'**.",1,0
416,has anyone visualised the different colours and flavours of twitter streams? kinda lipmus test.,"sure, let's proceed with the task:

**step 1: determine which of the 3 answer options the researcher thought was best.**

based on the analysis, it seems that the researcher found the third response option to be the most comprehensive, despite its flaws. this is because it provided a detailed breakdown of the playful language and the humorous twist on ""litmus test,"" which are key indicators of sarcasm.

**step 2: improve the chosen answer.**

to improve the third answer, we need to address its flaws:
- provide more context or hypothetical context to strengthen the argument.
- clarify the distinction between humor and sarcasm.
- include concrete examples or evidence to support the claim.

**step 3: print the improved answer in full.**

here is the improved answer:

**conclusion: sarcastic**

to determine whether the input text ""has anyone visualised the different colours and flavours of twitter streams? kinda lipmus test.."" is sarcastic or not, let's break it down:

1. **content analysis**:
   - the text is asking if anyone has visualized the ""different colours and flavours of twitter streams.""
   - the phrase ""kinda lipmus test"" is used, which is a play on ""litmus test,"" a term used to describe a decisive test.

2. **tone and context**:
   - the use of ""different colours and flavours"" to describe twitter streams is metaphorical and somewhat whimsical.
   - the phrase ""kinda lipmus test"" adds a layer of humor and suggests that the speaker might not be entirely serious.

3. **sarcasm indicators**:
   - sarcasm often involves saying something in a way that implies the opposite or is exaggerated for effect.
   - the whimsical and exaggerated nature of the question, combined with the playful twist on ""litmus test,"" suggests that the speaker might be making a humorous or sarcastic comment about the nature of twitter streams.

4. **contextual analysis**:
   - in the context of social media, where users often make exaggerated or humorous statements, this text fits the pattern of sarcastic commentary. for example, users might sarcastically describe mundane activities in grandiose terms to highlight their triviality.

5. **concrete examples**:
   - consider similar sarcastic statements like ""has anyone mapped out the emotional landscape of facebook posts? kinda like a mood ring."" the exaggerated and whimsical nature of such statements is a common way to express sarcasm.

given these points, the text appears to be making a sarcastic comment about the futility or absurdity of trying to categorize twitter content in such a detailed way.

therefore, the correct label for the input text is: **sarcastic**.",1,0
417,Psychic Advice weekdays at 9am (PDT) on Psychic View Radio..call in 347-850-1494 to ask YOUR question http://t.co/JCowWkMNQH #BlogTalkRadio,"the correct label for the input text is: **not sarcastic**.
```",0,0
418,So ill. It actually hurts to breathe. Still that nice long walk to the station did me the world of good #not,"sure, here is the improved answer in full:

let's break down the text to determine whether it is sarcastic or not.

1. **text analysis**:
   - ""so ill. it actually hurts to breathe.""
     - this part of the text indicates that the speaker is feeling very unwell and is experiencing pain while breathing.
   - ""still that nice long walk to the station did me the world of good #not.""
     - this part of the text mentions a ""nice long walk to the station"" which is typically considered a positive activity.
     - the phrase ""did me the world of good"" is a common expression meaning that something was very beneficial.
     - the hashtag ""#not"" at the end negates the previous statement, indicating that the walk was not beneficial at all.

2. **sarcasm indicators**:
   - the use of ""#not"" is a strong indicator of sarcasm. it explicitly negates the positive statement made just before it.
   - the contrast between the speaker's poor health (""so ill. it actually hurts to breathe."") and the sarcastic statement about the walk being beneficial further supports the presence of sarcasm.

3. **contextual understanding**:
   - the speaker is likely expressing that despite being very ill, they had to take a long walk to the station, which was actually not beneficial at all, contrary to what the phrase ""did me the world of good"" would normally imply.

based on the analysis, the text is clearly using sarcasm to convey the opposite of what is literally stated.

**conclusion**: the correct label for the input text is ""sarcastic"".",1,1
419,@DarlaMiles7 then later he snuggles up to The Royals with giddy glee #Irony,"- given the exaggerated tone and the explicit mention of irony, it is reasonable to conclude that the text is sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
420,"Blue skies, warm air, and the royal accommodation! #WhatMoreDoesOneNeed #Education? #Not... http://t.co/mEtHUIaAtR http://t.co/CsW0rfhGZZ","sure, here is the improved answer in full:

**sarcastic**

let's break down the text to determine whether it is sarcastic or not.

1. **text analysis**:
   - ""blue skies, warm air, and the royal accommodation! #whatmoredoesoneneed #education? #not...""
   - the text describes a seemingly perfect scenario with ""blue skies, warm air, and the royal accommodation"".
   - the hashtags ""#whatmoredoesoneneed"" and ""#education?"" suggest a rhetorical question, implying that the described scenario is ideal.
   - the hashtag ""#not..."" at the end introduces a contradiction to the previous positive statements, indicating that the initial description might not be genuine.

2. **sarcasm indicators**:
   - **exaggeration**: the description of ""royal accommodation"" and the rhetorical question ""#whatmoredoesoneneed"" are exaggerated, which is a common feature of sarcasm.
   - **contradiction**: the use of ""#not..."" directly contradicts the positive tone of the initial statements, which is a strong indicator of sarcasm.

3. **contextual clues**:
   - the inclusion of hashtags and the ellipsis (""#not..."") suggests a playful or mocking tone.
   - the presence of a link might indicate that the text is part of a larger context, but based on the given text alone, the contradiction and exaggeration are clear.

based on the analysis, the text uses exaggeration and contradiction to convey a meaning opposite to the literal interpretation. therefore, the correct label for the input text is:

**sarcastic**",1,1
421,it's International Human Rights Day #irony,"the correct label for the input text is ""sarcastic.""",1,1
422,So Jeremy Irons and Alan Rickman are BOTH in Marrakech just one week before I'm going there #everythingisfine #not #sonot,"- given the context, tone, and use of hashtags, it is clear that the speaker is being sarcastic about the situation.

therefore, the correct label for the input text is **'sarcastic'**.",1,1
423,@TheLuluLife I take it you're not in England then ; ),"- given the context and the use of the winking emoticon, it is likely that the statement is not meant to be taken literally and is instead sarcastic.

therefore, the correct label for the input text ""@thelululife i take it you're not in england then ; )"" is:

**sarcastic**",1,0
424,#smile for the #photo #ok they said #boys #trouble #funny #football #kids #adorable #friends http://t.co/cy47YlcTJS,"based on the analysis, the researcher likely found response option 2 to be the best, as it provided a more balanced view by considering the positive hashtags and the potential for sarcasm. however, it can be improved by addressing the potential sarcasm more thoroughly while still considering the overall context.

### improved answer:

sure, let's break down the text to determine whether it is sarcastic or not.

1. **text analysis**:
   - the text contains multiple hashtags: #smile, #photo, #ok, #boys, #trouble, #funny, #football, #kids, #adorable, #friends.
   - the hashtags suggest a context involving children, fun, and a photo opportunity.

2. **key phrases**:
   - ""#smile for the #photo"": this suggests a typical instruction given when taking a photo.
   - ""#ok they said"": this could imply a sense of irony or sarcasm, depending on the context.
   - ""#boys #trouble"": this could be interpreted as a playful comment about boys being mischievous.
   - ""#funny #football #kids #adorable #friends"": these hashtags generally have positive connotations and describe a fun, friendly, and adorable scene.

3. **contextual clues**:
   - the phrase ""#ok they said"" can sometimes be used sarcastically to imply that what was said or expected did not turn out as planned.
   - however, the overall tone of the hashtags is positive and playful.

4. **balanced analysis**:
   - while there is a slight hint of potential sarcasm in ""#ok they said,"" the overall context provided by the other hashtags suggests a light-hearted and genuine description of a fun moment with kids.
   - the playful nature of the hashtags like #funny, #adorable, and #friends indicates that the text is more likely to be genuine rather than sarcastic.

based on the analysis, the text appears to be more playful and genuine rather than sarcastic.

**final label**: not sarcastic",0,0
425,When hailey I play trivia crack she wants the sports & entertainment while I aim for the science and history hahahah,"- the text does not contain any clear indicators of sarcasm. it seems to be a straightforward, albeit humorous, description of a situation.

based on the analysis, the correct label for the input text is:

**not sarcastic**
```",0,0
426,@houselanguage Thanks for pirating my music! :D #not,"sure, here is the improved version of the best answer option:

**text analysis**: the input text is ""@houselanguage thanks for pirating my music! :d #not.""

**examine the content**:
- the phrase ""thanks for pirating my music!"" appears to be expressing gratitude.
- however, pirating music is generally considered a negative action, so genuine gratitude seems unlikely.
- the emoticon "":d"" typically indicates happiness or amusement, which might be used sarcastically in this context.

**hashtags and indicators**:
- the hashtag ""#not"" is a strong indicator of sarcasm. it negates the preceding statement, suggesting that the speaker does not actually mean what they said.

**contextual understanding**:
- the combination of thanking someone for a negative action (pirating music) and the use of ""#not"" clearly indicates that the speaker is being sarcastic.

based on this analysis, the correct label for the input text ""@houselanguage thanks for pirating my music! :d #not."" is:

**sarcastic**",1,1
427,Welcome to the surrealist estate agency!! http://t.co/IcLOrQ0P8d,"the correct label for the input text is ""sarcastic.""",1,0
428,#Average #Ball #Not #Party #Ping #Pong #homedecor Please RT: http://t.co/t4r61YQf6t http://t.co/UIsU74KGLV,the correct label for the input text is **'sarcastic'**.,1,0
429,The fucking car just gave up..! #car #died #not-happy,"**conclusion**: the correct label for the input text is: **not sarcastic**.

**improved answer**:

sure, let's break down the text to determine if it is sarcastic or not.

1. **language and tone**: the use of strong language (""fucking"") indicates frustration or anger. this can sometimes be a sign of sarcasm, but it is not definitive on its own.

2. **content**: the text describes a car breaking down (""the fucking car just gave up..!""). this is a straightforward statement of a negative event.

3. **hashtags**: the hashtags used are #car, #died, and #not-happy. the hashtag #not-happy explicitly states the speaker's negative emotion, which aligns with the frustration expressed in the main text.

4. **context**: sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic way. in this case, the speaker is directly expressing their frustration and unhappiness without any apparent irony or contradiction.

5. **nuanced tone analysis**: while sarcasm can involve a nuanced tone, the directness and explicit expression of frustration in this text suggest a genuine sentiment rather than a sarcastic one.

6. **contextual consideration**: without additional context indicating a sarcastic intent, the straightforward nature of the complaint and the explicit hashtags point towards a genuine expression of frustration.

given these points, the text appears to be a genuine expression of frustration rather than a sarcastic remark. therefore, the correct label for the input text is:

**not sarcastic**",0,0
430,I like the feeling when people thinks they're 2 steps ahead of me... But the truth is they're miles and miles behind me AHAHAHAHA |#sarcasm,"the correct label for the input text is ""sarcastic.""",1,1
431,"BM ""gives me"" from 3 pm to 8 pm with my son today, that's fair huh? #NOT!","given the use of quotation marks, the rhetorical question, and the hashtag ""#not!"", the text is clearly sarcastic.

**label**: sarcastic",1,1
432,@Mr_laddu and if Marathi man speak hindi to Chu*** samajhte hai #irony,"the text mentions ""@mr_laddu and if marathi man speak hindi to chu*** samajhte hai #irony."" the hashtag ""#irony"" is a strong indicator that the statement is meant to be ironic or sarcastic. the use of ""chu***"" (a derogatory term) suggests a negative connotation, which often accompanies sarcasm. the phrase ""if marathi man speak hindi"" implies a situation where a marathi-speaking person is judged negatively for speaking hindi, which could be seen as an absurd or exaggerated situation, often a hallmark of sarcasm. the mention of ""#irony"" directly points to the use of irony, which is a form of sarcasm. the context suggests that the speaker is highlighting an unreasonable or exaggerated reaction to a marathi person speaking hindi, which is likely intended to mock or criticize that reaction. given the use of the hashtag ""#irony"" and the context of the statement, it is reasonable to conclude that the text is intended to be sarcastic. therefore, the correct label for the input text is: **'sarcastic'**",1,1
433,Lesson learnt? Herd of sheep who fought over TVs on #BlackFriday struggling to sell them http://t.co/OMXl5ZPOdY #irony #capitalism,"- given the mocking tone, rhetorical question, and explicit mention of irony, the text is clearly intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
434,Tomorrow three test signature.|Thank you. |#school #sarcasm,"- given the explicit use of the hashtag ""#sarcasm"" and the context provided, it is clear that the statement is intended to be sarcastic.

therefore, the correct label for the input text is: **""sarcastic""**.",1,1
435,"So #GuardiansOfPeace win by threatening to destroy the #peace!!!, what a #irony","sure, here is the improved answer based on the best option identified:

**text analysis**:
   - the text is: ""so #guardiansofpeace win by threatening to destroy the #peace!!!, what a #irony.""
   - the hashtags used are: #guardiansofpeace, #peace, and #irony.

**literal meaning**:
   - the phrase ""guardians of peace"" suggests a group or entity that is supposed to protect or maintain peace.
   - the phrase ""win by threatening to destroy the peace"" implies that this group is using threats to achieve their goals, which is contradictory to their supposed purpose of maintaining peace.

**irony and sarcasm indicators**:
   - the use of the word ""irony"" directly indicates that there is a contrast between what is expected and what is happening.
   - the exclamation marks and the phrase ""what a #irony"" emphasize the speaker's disbelief or mockery of the situation.

**contextual understanding**:
   - the text points out the contradiction in the actions of the ""guardians of peace"" and highlights the absurdity of the situation.
   - the tone of the text suggests that the speaker is mocking or ridiculing the situation, which is a common characteristic of sarcasm.

based on the analysis, the text uses irony and a mocking tone to highlight the contradiction in the actions of the ""guardians of peace."" therefore, the correct label for the input text is:

**sarcastic**",1,1
436,My babygirl has an imaginary friend it's so cute to watch her talk to it.,"sure, let's work through this step by step to ensure we have the right answer.

### step 1: determine the best answer option
the researcher provided critiques for each of the three responses. based on the critiques, it seems that response option 3 was considered the best because it correctly identified the text and its literal meaning, mentioned positive sentiment, and noted the normalcy of having an imaginary friend. however, it needed improvement in considering the possibility of subtle sarcasm.

### step 2: improve the best answer
to improve response option 3, we need to address the possibility of subtle sarcasm and consider that positive language can be used sarcastically. we should also acknowledge that written text can convey sarcasm through word choice and context.

### step 3: print the improved answer in full
here is the improved answer:

---

sure, let's break it down step by step to determine if the input text is sarcastic or not.

1. **understanding the text**: the input text is: ""my babygirl has an imaginary friend it's so cute to watch her talk to it.""

2. **literal meaning**: on the surface, the text describes a child having an imaginary friend and the speaker finding it cute to watch the child interact with this imaginary friend.

3. **context and tone**: 
   - **positive sentiment**: the words ""babygirl,"" ""cute,"" and ""watch her talk to it"" generally convey a positive sentiment.
   - **imaginary friend**: having an imaginary friend is a common and normal part of childhood development, often seen as endearing or charming.

4. **indicators of sarcasm**:
   - **contradiction**: sarcasm often involves a contradiction between the literal meaning and the intended meaning. here, there is no clear contradiction.
   - **exaggeration**: sarcasm can also involve exaggeration to an absurd degree. the description here does not seem exaggerated.
   - **subtle sarcasm**: it's important to consider that sarcasm can be subtle and context-dependent. positive language can sometimes be used in a mocking or insincere way.

5. **contextual clues**:
   - there are no strong contextual clues suggesting that the speaker is being insincere or mocking.
   - however, without additional context or vocal tone, it is challenging to definitively rule out subtle sarcasm.

6. **conclusion**: given the positive sentiment and lack of clear contradictory or exaggerated elements, the text appears to be sincere. however, we should acknowledge the possibility of subtle sarcasm that is not immediately obvious.

based on this analysis, the correct label for the input text is:

**not sarcastic**

---",0,0
437,#UKArtistOnly @1071WnegRadio @ProclamationMTS @DatUrbanConnect present. #UKUntoldStory #MIXTape #GetOn #DUCMG,"- given the promotional nature of the text and the lack of any clear indicators of sarcasm, it is reasonable to conclude that the text is not sarcastic.

therefore, the correct label for the input text is: **not sarcastic**.",0,0
438,@wakkatidus1234 They say #not #responsible and your #NotWorthIt to offer even $10 #discounts for the worst #customerservice I have ever had!,"- given the negative tone, the use of ironic hashtags, and the exaggerated criticism, it is reasonable to conclude that the text is sarcastic.

therefore, the correct label for the input text is: **sarcastic**.

---",1,0
439,Thanks GORI-san|#djgori #not for sale http://t.co/g09TZY3oHO,"- given the lack of clear indicators of sarcasm and the ambiguity of the context, it is safer to classify this as ""not sarcastic.""

therefore, the correct label for the input text is: **not sarcastic**.

---",0,0
440,We may be some time. #Hibernot #Not http://t.co/n5z2IXabq9,"- given the use of hashtags that play on words and the common sarcastic indicator ""#not,"" it is reasonable to conclude that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,0
441,@clarkeysntfc @lawsondath92 @GregorRoberts0n @coach_carts @Cressy_36 @tozer_ben I'm still going to Exeter whether they care or not,"**analysis**:
1. **context and content**: the text mentions going to exeter regardless of whether ""they"" care or not. this implies a sense of determination or defiance.
2. **tone and implication**: the phrase ""whether they care or not"" suggests that the speaker is aware that the others might not care, but is emphasizing their own decision to go anyway. this can often be a sarcastic way to highlight the indifference of others.
3. **social media context**: the use of multiple mentions (@usernames) indicates a conversation or a response to a group, which can often be a setting for sarcastic remarks.
4. **literal vs. implied meaning**: literally, the speaker is stating their intention to go to exeter. however, the implied meaning, especially with the phrase ""whether they care or not,"" can be interpreted as sarcastic, suggesting that the speaker is making a point about the lack of concern from others.

given these points, the text likely carries a sarcastic tone, as it emphasizes the speaker's action in the face of perceived indifference from others.

therefore, the correct label for the input text is:

**sarcastic**",1,0
442,@TorontoStar: NDP to introduce bill to make OHIP public #not appropriate # confidentiality,the correct label for the input text is **'sarcastic'**.,1,0
443,Oregon marching band playing @steveaustinBSR music. #awesome #OregonDucks #OregonvsFloridaState #RoseBowl2015,"sure, here is the improved answer in full:

""oregon marching band playing @steveaustinbsr music. #awesome #oregonducks #oregonvsfloridastate #rosebowl2015"" is labeled as **not sarcastic**.

to determine whether the input text is sarcastic or not, let's analyze it step by step:

1. **context and content**:
   - the text mentions the ""oregon marching band"" and ""playing @steveaustinbsr music.""
   - it includes hashtags like #awesome, #oregonducks, #oregonvsfloridastate, and #rosebowl2015, which are related to a sports event, specifically a football game.

2. **tone and sentiment**:
   - the use of the word ""awesome"" generally conveys a positive sentiment.
   - there are no obvious indicators of sarcasm such as exaggerated praise, contradictory statements, or negative undertones.

3. **hashtags and social media context**:
   - the hashtags suggest excitement and enthusiasm about the event.
   - the context of a sports event and the mention of a marching band playing music typically align with genuine excitement and support.

4. **linguistic cues**:
   - there are no linguistic cues like quotation marks, ellipses, or unusual punctuation that might indicate sarcasm.
   - the statement appears straightforward and lacks the complexity often associated with sarcastic remarks.

5. **consideration of potential sarcasm**:
   - while it is possible for words like ""awesome"" to be used sarcastically, there is no additional context or tone in the text to suggest that this is the case here.
   - the overall context and straightforward nature of the statement support a genuine interpretation.

based on this analysis, the text does not exhibit characteristics commonly associated with sarcasm. therefore, the correct label for the input text is:

**not sarcastic**",0,0
444,@lisawhybourn we don't have a good enough singles depth atm to even account for doubles the problem has never been doubles always singles,"**response summary**: the text is analyzed for context, tone, intended meaning, and contextual clues, concluding that it is not sarcastic.

**improved answer**:

to determine whether the input text is sarcastic or not, let's analyze it step by step:

1. **context and content**: the text discusses the issue of singles depth in a team, stating that the problem has always been with singles, not doubles. the user is addressing someone (@lisawhybourn) and explaining the situation.

2. **tone and language**: sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic tone. in this case, the language used is straightforward and factual. there is no indication of irony or mockery.

3. **intended meaning**: the user seems to be providing a genuine explanation about the team's performance issues. there is no hint that the user is trying to convey the opposite of what they are saying.

4. **contextual clues**: there are no contextual clues (such as exaggerated praise or obvious contradictions) that suggest the user is being sarcastic.

5. **broader context**: considering the broader context, such as the ongoing conversation or the user's typical communication style, can provide additional insights. however, based on the given text alone, there is no evidence of sarcasm.

based on this analysis, the text appears to be a straightforward statement without any sarcastic intent.

**conclusion**: the correct label for the input text is 'not sarcastic'.",0,0
445,Yay yet another week with a child home from school ill! Just a hint of #Sarcasm to brighten my day.,"the text uses positive language to describe a negative situation, which is a common indicator of sarcasm. the explicit mention of sarcasm confirms the sarcastic nature of the text. based on this analysis, the correct label for the input text is: **sarcastic**",1,1
446,"#SMILES when there is #MONEY|#SCOWLS when there is #NOT|#RECOGNITION when there is #MONEY|#IGNORANCE when there is #NOT|⛪🏦?🏥💰🚓👊💥|""'💔#GOD$💔""","**sarcasm classification analysis**

to determine whether the input text is sarcastic or not, let's break down the text and analyze it step by step:

1. **text analysis**:
   - the text contains a series of contrasting statements and symbols:
     - ""#smiles when there is #money""
     - ""#scowls when there is #not""
     - ""#recognition when there is #money""
     - ""#ignorance when there is #not""
     - ""⛪🏦?🏥💰🚓👊💥""
     - ""'💔#god$💔""

2. **contrasting statements**:
   - the text contrasts positive outcomes (smiles, recognition) with the presence of money and negative outcomes (scowls, ignorance) with the absence of money.
   - this contrast suggests a critical or mocking tone towards the idea that money influences behavior and recognition.

3. **symbols and emojis**:
   - the use of emojis and symbols like ""⛪🏦?🏥💰🚓👊💥"" and ""'💔#god$💔"" adds a layer of emotional and possibly sarcastic commentary.
   - the broken heart emoji combined with ""god$"" suggests a cynical view of the relationship between money and values.

4. **overall tone**:
   - the overall tone of the text appears to be mocking or critical of the idea that money dictates positive and negative behaviors and recognition.
   - this critical and mocking tone is a strong indicator of sarcasm.

5. **context consideration**:
   - while the text itself strongly suggests sarcasm, it is important to consider the broader context in which it was written. however, based on the text alone, the indicators of sarcasm are strong.

based on this analysis, the text is likely intended to be sarcastic. therefore, the correct label for the input text is:

**sarcastic**",1,0
447,@AntearousGaming hey I seen u have followed me and I was going to ask to check out my channel and help me with a shoutout for subscribers ??,"sure, here is the improved answer in full:

1. **text analysis**:
   - the text is: ""@antearousgaming hey i seen u have followed me and i was going to ask to check out my channel and help me with a shoutout for subscribers ??""
   - the user is addressing someone directly (@antearousgaming).
   - the user mentions that they noticed a follow and are asking for a favor (to check out their channel and give a shoutout).

2. **tone and context**:
   - the tone appears to be polite and straightforward.
   - the user is making a request for help with their channel and subscribers.
   - there are no obvious indicators of sarcasm such as exaggerated praise, contradictory statements, or a mocking tone.

3. **punctuation and emphasis**:
   - the use of ""??"" at the end could indicate eagerness or emphasis on the request, but it does not necessarily imply sarcasm. however, it is important to consider that punctuation can sometimes be used sarcastically, though in this context, it seems more likely to indicate eagerness.

4. **intended meaning**:
   - the intended meaning seems to be a genuine request for assistance with promoting a channel.

5. **contextual analysis**:
   - without additional context about the relationship between the users or previous interactions, it is challenging to definitively determine sarcasm. however, based on the information provided, the request appears genuine.

**conclusion:**
- the text does not exhibit characteristics typically associated with sarcasm. therefore, the correct label for the input text is: **not sarcastic**.",0,0
448,Urban Glam High Heel Earrings $7|Leave email for invoice http://t.co/SeRfVp5XZf,"- given the straightforward nature of the text, the lack of typical sarcasm indicators, and the absence of contextual clues suggesting sarcasm, it is reasonable to conclude that the text is not sarcastic.

therefore, the correct label for the input text is:

**not sarcastic**",0,0
449,Gotta love being lied to.... #not,"- given the analysis, the text ""gotta love being lied to.... #not"" is clearly sarcastic. the use of irony, the contrast between positive and negative elements, and the explicit negation with ""#not"" all point to a sarcastic intent.

therefore, the correct label for the input text is: **sarcastic**.

---",1,1
450,@JustQueenVee @deray Ladies wouldn't use that language.But I guess you are not one.,"sure, let's proceed with the task:

**step 1: determine the best answer option**
the researcher did not explicitly state which answer they thought was best, but based on the detailed analysis, it seems that **response option 1** was the most comprehensive and detailed in its breakdown.

**step 2: improve the best answer**
to improve response option 1, we can address the identified flaws:
- provide more concrete evidence for the mocking tone.
- consider the broader context of the conversation.
- avoid overemphasizing the contradiction and include other indicators of sarcasm.

**step 3: print the improved answer in full**

```
idea 1: sure, let's break down the text to determine whether it is sarcastic or not.

1. **examine the content**:
   - the text starts with ""@justqueenvee @deray"", which indicates it is a reply or mention directed at these users.
   - the main part of the text is: ""ladies wouldn't use that language. but i guess you are not one.""

2. **identify the literal meaning**:
   - the first sentence, ""ladies wouldn't use that language,"" suggests that the speaker believes that proper ladies do not use certain types of language.
   - the second sentence, ""but i guess you are not one,"" implies that the person being addressed is not considered a lady by the speaker.

3. **look for contradictions or irony**:
   - the phrase ""but i guess you are not one"" contradicts the initial statement about what ladies would or wouldn't do. this contradiction is a key indicator of sarcasm.
   - the use of ""i guess"" adds a layer of insincerity, suggesting that the speaker does not genuinely believe the person is not a lady but is instead mocking them.

4. **consider the context and tone**:
   - the tone of the message is mocking and dismissive, which is often a hallmark of sarcasm.
   - the context of replying to someone and making a judgmental statement about their language use further supports the sarcastic tone.
   - additionally, the broader context of the conversation (if available) could provide more insight. for example, if the person being addressed had used strong language in a previous tweet, this would reinforce the sarcastic nature of the reply.

5. **additional indicators**:
   - the use of ""i guess"" can indicate a lack of sincerity, which is common in sarcastic remarks.
   - the ellipsis ("".."") at the end can suggest a trailing off, often used in sarcastic comments to emphasize the point.

based on the analysis, the text is using irony and contradiction to mock the person being addressed. therefore, the correct label for the input text is:

**sarcastic**
```",1,0
451,@RosieMorse I hate you lol,"**answer**:

sure, let's break down the input text step by step to determine whether it is sarcastic or not.

1. **text analysis**:
   - the input text is: ""@rosiemorse i hate you lol.""
   - the phrase ""i hate you"" is generally a strong negative statement.
   - the addition of ""lol"" (laughing out loud) at the end of the sentence can indicate that the statement is not meant to be taken seriously and is often used to convey a joking or sarcastic tone.

2. **context and tone**:
   - the use of ""lol"" after a negative statement like ""i hate you"" typically suggests that the speaker is not serious and is likely being sarcastic.
   - the presence of a username ""@rosiemorse"" indicates that this is a direct message or a reply to someone, which can often be playful or teasing in nature.

3. **common usage**:
   - in everyday language, combining a negative statement with ""lol"" is a common way to express sarcasm or to soften the impact of the statement, making it less harsh and more humorous.

4. **consideration of context**:
   - while the text itself strongly suggests sarcasm, it is important to consider the broader context of the conversation and the relationship between the individuals involved. however, given the information provided, the indicators of sarcasm are strong.

based on the analysis above, the input text ""@rosiemorse i hate you lol"" is likely intended to be sarcastic.

**answer**: sarcastic",1,0
452,I didn't know it's your territory I really. .. WHAT ARE YOU DOIN- no. . Please don't shoot at me I. .,"**sarcastic**

to determine whether the input text ""i didn't know it's your territory i really. .. what are you doin- no. . please don't shoot at me i. .."" is sarcastic or not, let's break it down step by step:

1. **tone and context**: the text starts with ""i didn't know it's your territory i really..."" which can be interpreted as a sarcastic remark, especially when followed by an exaggerated reaction like ""what are you doin- no... please don't shoot at me i..."". the exaggerated reaction suggests that the speaker is not genuinely afraid but is instead mocking or exaggerating the situation.

2. **exaggeration**: sarcasm often involves exaggeration to make a point. the sudden shift to ""what are you doin- no... please don't shoot at me i..."" is an exaggerated response that seems to mock the idea of someone being overly territorial.

3. **contextual clues**: the use of ellipses and the abrupt change in tone can indicate a sarcastic undertone. the speaker is likely not in a real danger but is using hyperbole to make a sarcastic comment about the other person's behavior.

based on these observations, the text appears to be sarcastic. the exaggerated reaction and the context suggest that the speaker is not serious but is instead using sarcasm to make a point.

therefore, the correct label for the input text is:

**sarcastic**",1,0
453,"Shopping day with Ms 15 today. Her haul included new Docs, eyeliner, bras, new issue Frankie mag, and half of Kikki K. Tired and broke now.","- given the context, the potential for exaggeration, and the light-hearted tone, it seems likely that the speaker is using a humorous tone to describe the shopping experience.

based on this analysis, the text appears to be **sarcastic**.

---",1,0
454,Sweet jeebus! MT @NWSOPC CryoSat & Jason-2 confirm very high to phenomenal seas generated by North Atlantic low http://t.co/Y4JmUbLJpa,"- given that the rest of the tweet is factual and there is no clear indication of irony or mockery, it is more likely that the exclamation is genuine.

therefore, the correct label for the input text is: **not sarcastic**.",0,0
455,Hyper at 1AM when I really should be getting rest #ohwhale 🐋🐳,"the correct label for the input text ""hyper at 1am when i really should be getting rest #ohwhale 🐋🐳"" is **'sarcastic'**.

**improved answer**:
let's break down the text to determine if it is sarcastic or not.

1. **text analysis**:
   - ""hyper at 1am when i really should be getting rest"": the speaker is stating that they are energetic at a time when they should be sleeping.
   - ""#ohwhale 🐋🐳"": this hashtag and the whale emojis add a playful tone, suggesting a lighthearted resignation to the situation.

2. **context and tone**:
   - the phrase ""when i really should be getting rest"" indicates that the speaker is aware of what they should be doing (sleeping) but is not doing it (being hyper).
   - the use of ""ohwhale"" (a playful twist on ""oh well"") and the whale emojis further suggest a humorous and resigned attitude.

3. **sarcasm indicators**:
   - sarcasm often involves saying the opposite of what one means or highlighting a discrepancy between expectation and reality in a humorous or ironic way.
   - in this case, the speaker is highlighting the discrepancy between what they should be doing (resting) and what they are actually doing (being hyper) in a humorous manner.

given these points, the text appears to be using humor and irony to highlight the situation, which are common indicators of sarcasm.

**conclusion**:
the correct label for the input text is ""sarcastic"".",1,0
456,"We were miles apart,but you found me, now we are close enough, still apart #irony","- the use of ""#irony"" suggests that the speaker is highlighting a contradiction in their situation.
   - the contradiction between being ""close enough"" and ""still apart"" suggests a sarcastic tone, as it mocks the idea of being close while still being apart.

given these points, the text is best classified as:

**label: sarcastic**",1,1
457,Drinking a Southern Triangle IPA by @RoughDraftBrew at @yardhouse -- http://t.co/G2sIEm7ZSV,"**response option 1**

**response:**
""drinking a southern triangle ipa by @roughdraftbrew at @yardhouse -- http://t.co/g2siem7zsv.""

**conclusion:**
not sarcastic

**flaws and faulty logic:**
1. **assumption of tone:**
   - the response assumes that the tone is straightforward and factual without considering the possibility of subtle sarcasm.
   - sarcasm can sometimes be subtle and not always marked by obvious indicators.

2. **lack of contextual analysis:**
   - the response does not consider the broader context in which the statement was made. for example, if the person frequently uses sarcasm in their tweets, this could be a sarcastic comment.
   - the response does not analyze the user's previous tweets or the context of the conversation.

3. **over-reliance on keywords:**
   - the response relies heavily on the absence of typical sarcastic keywords or phrases, which is not always a reliable method for detecting sarcasm.
   - sarcasm can be present even without these keywords.

**improved answer:**

**response:**
""drinking a southern triangle ipa by @roughdraftbrew at @yardhouse -- http://t.co/g2siem7zsv.""

**conclusion:**
not sarcastic

**improved analysis:**
1. **consideration of tone:**
   - the tone appears to be straightforward and factual, but we should also consider the possibility of subtle sarcasm. however, there are no clear indicators of sarcasm such as exaggerated praise or contradictory statements.

2. **contextual analysis:**
   - without additional context, such as the user's typical style of communication or previous tweets, it is challenging to definitively determine sarcasm. however, based on the information provided, the statement seems to be a simple description of an activity.

3. **keywords and phrases:**
   - the text does not contain any keywords or phrases that typically signal sarcasm (e.g., ""oh great,"" ""just what i needed,"" ""yeah, right""). while sarcasm can exist without these indicators, their absence suggests a lower likelihood of sarcasm.

**conclusion:**
based on the analysis, the correct label for the input text is:

**not sarcastic**",0,0
458,"American Red Cross van ""together we can save lives..."" And the driver is smoking. #irony","the correct label for the input text is ""sarcastic.""",1,1
459,@TheBravesAddict @Braves It also makes me want to post this... http://t.co/CGE2VlixTY,"sure, let's proceed with the task.

**improved answer:**

1. **context analysis**:
   - the text is a reply to a twitter handle (@thebravesaddict) and mentions another handle (@braves).
   - it includes a link to an external content (http://t.co/cge2vlixty).

2. **identify key elements**:
   - the phrase ""it also makes me want to post this..."" suggests that the user is reacting to something previously mentioned or discussed.
   - the actual sentiment or tone of the message is not explicitly clear from the text alone.

3. **external link**:
   - the link could potentially provide additional context that might clarify whether the statement is sarcastic or not. however, since we cannot access the content of the link, we need to rely on the text provided.

4. **tone and implication**:
   - the phrase ""it also makes me want to post this..."" can be interpreted in multiple ways. it could be genuine or sarcastic depending on the context of the conversation.
   - without additional context, it is challenging to definitively determine the tone. however, the use of ""also"" implies that there is a preceding action or statement that might be relevant.

5. **consider common sarcasm indicators**:
   - sarcasm often involves saying the opposite of what one means, using exaggerated statements, or employing a mocking tone.
   - the text does not contain clear indicators of exaggeration or contradiction.

6. **make an informed decision**:
   - given the lack of clear indicators of sarcasm and the neutral tone of the text, it is reasonable to classify this as ""not sarcastic.""

based on the analysis, the correct label for the input text is:

**not sarcastic**",0,0
460,#birthcontrol #lol #wtf #whatisbirthcontrol @planb great commercial #sarcasm,"idea 1: sure, let's break down the input text step by step to determine whether it is sarcastic or not.

1. **hashtags and mentions**:
   - the text includes hashtags like `#birthcontrol`, `#lol`, `#wtf`, `#whatisbirthcontrol`, and `#sarcasm`.
   - it also mentions `@planb`, which is a brand associated with emergency contraception.

2. **content analysis**:
   - the use of `#lol` and `#wtf` suggests a tone of disbelief or mockery.
   - the hashtag `#whatisbirthcontrol` could imply a rhetorical question, often used sarcastically to suggest that the concept of birth control is not understood or is being ignored.
   - the phrase ""great commercial"" could be interpreted as genuine praise, but given the context and the hashtags, it is likely meant to be read sarcastically.

3. **contextual clues**:
   - the combination of `#wtf`, `#lol`, and `#sarcasm` strongly suggests that the speaker does not actually find the commercial great and is instead mocking it.
   - the use of `#sarcasm` explicitly indicates that the statement is sarcastic.

given these points, the text is clearly intended to be sarcastic. therefore, the correct label for the input text is:

**sarcastic**",1,1
461,Oh how I love working in Baltimore #not,"sure, here is the improved version of the best answer:

**answer:**
1. **identify the literal meaning**: the text says, ""oh how i love working in baltimore #not."" if taken literally, it would mean the speaker loves working in baltimore.
2. **identify the hashtag**: the hashtag ""#not"" is crucial here. it is often used to indicate that the preceding statement is not true and is meant sarcastically.
3. **context and tone**: the phrase ""oh how i love"" is typically enthusiastic. however, the addition of ""#not"" completely reverses this sentiment, indicating that the speaker does not actually love working in baltimore.
4. **conclusion**: given the use of ""#not"" to negate the enthusiastic statement, the text is clearly sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
462,Fans watch #tylerfarr in concert at @amaliearena #countrymusic #throwdown1035 #tampa http://t.co/czBbGnn3DU,"the text appears to be straightforward and factual. there are no obvious indicators of sarcasm such as exaggerated praise, contradictory statements, or a mocking tone. the hashtags and the link suggest promotion or sharing of an event, which is typically done in a positive and straightforward manner. however, it is important to consider that sarcasm can sometimes be subtle and context-dependent. in this case, without additional context or indicators, it is reasonable to conclude that the text is not sarcastic.

therefore, the correct label for the input text is: **not sarcastic**.",0,0
463,So I'm the school nurse today. And I have a fever. #irony,"- given the contradiction, the use of the hashtag ""#irony"", and the overall tone, it is clear that the statement is meant to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
464,#BBC #News -- #USA -- #Jeb #Bush to #explore #White #House #bid. http://t.co/WVJHuUKStc,"sure, here is the improved answer in full:

**not sarcastic**

sure, let's break down the text to determine if it is sarcastic or not.

1. **text analysis**:
   - the text is: ""#bbc #news -- #usa -- #jeb #bush to #explore #white #house #bid. http://t.co/wvjhuukstc.""
   - it contains hashtags and a link, which is typical for a news headline or a tweet sharing a news article.

2. **content understanding**:
   - the text appears to be a straightforward news headline about jeb bush considering a bid for the white house.
   - there are no obvious indicators of sarcasm such as exaggerated praise, irony, or contradictory statements.

3. **contextual clues**:
   - the use of hashtags like #bbc, #news, #usa, #jeb, #bush, #explore, #white, #house, and #bid suggests that the text is meant to categorize the content for easier searchability and relevance.
   - the link at the end implies that this is a snippet or headline leading to a full article.

4. **tone and intent**:
   - the tone of the text is neutral and factual.
   - there is no apparent mocking or ironic tone that would suggest sarcasm.

5. **broader context**:
   - without additional context indicating that jeb bush's candidacy is being mocked or ridiculed, it is reasonable to interpret the text as straightforward.

based on the analysis, the text does not exhibit characteristics of sarcasm. therefore, the correct label for the input text is:

**not sarcastic**",0,0
465,"Thanks for the dick pic, really, thanks. #Sarcasm","- given the explicit hashtag ""#sarcasm"" and the context suggesting insincerity, the text is clearly intended to be sarcastic.

therefore, the correct label for the input text is: **'sarcastic'**.",1,1
466,@Margoandhow @imalexbeamyrnot spawn of Larry Ellison aka World's Worst Human,"sure, here is the improved answer in full:

**examine the context and content:**
   - the text mentions ""spawn of larry ellison aka world's worst human.""
   - the phrase ""world's worst human"" is a strong negative statement.

**identify potential sarcasm indicators:**
   - sarcasm often involves saying something in a way that implies the opposite of the literal meaning.
   - the use of ""aka"" (also known as) suggests a nickname or a label that might not be meant literally.
   - referring to someone as the ""spawn of larry ellison"" and then calling larry ellison the ""world's worst human"" could be an exaggerated statement meant to mock or criticize.

**consider the tone and intent:**
   - the tone appears to be mocking or critical, which is a common characteristic of sarcasm.
   - the exaggeration in calling someone the ""world's worst human"" is likely not meant to be taken literally but rather to convey a negative opinion in a sarcastic manner.

**contextual analysis:**
   - without additional context, it is challenging to definitively determine the speaker's intent. however, the exaggerated and hyperbolic language strongly suggests a sarcastic tone.

**conclusion:**
   - given the hyperbolic and exaggerated nature of the statement, it is reasonable to interpret this as sarcasm.

therefore, the correct label for the input text is: **sarcastic**.",1,0
467,Really loves dentist appointments. #sarcasm,"- given the explicit hashtag ""#sarcasm"" and the context that people typically do not love dentist appointments, the statement is clearly sarcastic.

therefore, the correct label for the input text ""really loves dentist appointments. #sarcasm"" is:

**sarcastic**
```",1,1
468,Now to write a JavaScript RegExp that allows . and ' in e-mail addresses... http://t.co/HE3NTbhTpQ,"the correct label for the input text is ""not sarcastic"".",0,0
469,@emm_pearce @Napwell 3 more nights 3 more nights 😬😬😬 #londoncalling http://t.co/oZt0e541P9,"- the text likely conveys sarcasm about the situation.

**label**: sarcastic",1,0
470,"@Abelv03 @KWAPT A lot of factors at play but I think you do retain him at max. Hopefully the FT's hurt his market a bit, selfishly speaking.","- given the context and the phrasing, the text does exhibit characteristics of sarcasm, particularly in the hope that the player's market value is hurt for selfish reasons.

therefore, the correct label for the input text is: **sarcastic**.",1,0
471,@Adsy_1 You're a tough bugger ;p,"sure, let's proceed with the task.

### improved answer:

1. **examine the content**: the text ""@adsy_1 you're a tough bugger ;p"" contains a direct address to someone (@adsy_1) and a statement ""you're a tough bugger"" followed by a winking face with a tongue sticking out "";p"".

2. **identify potential sarcasm indicators**:
   - **compliment or insult**: the phrase ""you're a tough bugger"" can be interpreted in multiple ways. it could be a compliment, but it could also be sarcastic depending on the context.
   - **emoticon**: the winking face with a tongue sticking out "";p"" is often used to indicate that the preceding statement is not to be taken seriously or is meant in a playful, teasing manner.

3. **contextual clues**: without additional context, it's challenging to determine the exact intent. however, the use of "";p"" strongly suggests that the statement is not entirely serious and is likely meant to be taken in a humorous or sarcastic way.

4. **conclusion**: given the playful emoticon and the potential for the statement to be interpreted sarcastically, it is reasonable to classify this text as ""sarcastic"".

therefore, the correct label for the input text ""@adsy_1 you're a tough bugger ;p"" is:

**sarcastic**",1,0
472,I'm shocked that Mark May doesn't think the Buckeyes should be in the playoff!!! #Sarcasm,"```
idea 3: sure, let's break it down step by step to determine the correct label for the input text:

1. identify key indicators of sarcasm:
   - the text includes the hashtag ""#sarcasm,"" which is a direct indicator that the statement is sarcastic.
   - the phrase ""i'm shocked that mark may doesn't think the buckeyes should be in the playoff!!!"" uses exaggerated language (""shocked"" and multiple exclamation marks) which often signals sarcasm.

2. contextual understanding:
   - the statement implies that the speaker is not genuinely shocked but is instead mocking mark may's opinion about the buckeyes not being in the playoff.
   - the use of the hashtag ""#sarcasm"" explicitly tells us that the statement is not meant to be taken literally.

3. conclusion:
   - given the explicit hashtag and the exaggerated tone, the text is clearly intended to be sarcastic.

therefore, the correct label for the input text is: 'sarcastic'.
```",1,1
473,"Google scholarship application kept crashing in Chrome. Opened it in IE, finished application without incident. #irony","sure, here is the improved answer in full:

**response summary:**
- the response correctly identifies the context and content of the text.
- it recognizes the irony and the use of the hashtag ""#irony.""
- it concludes that the text is sarcastic.

**flaws and faulty logic:**
1. **over-reliance on hashtag**: the response heavily relies on the hashtag ""#irony"" to determine sarcasm. while the hashtag is a strong indicator, sarcasm should be identified based on the content and tone of the text itself, not just the hashtag.
2. **assumption of sarcasm from irony**: the response equates irony directly with sarcasm. while irony often accompanies sarcasm, they are not synonymous. irony can exist without sarcasm, and vice versa.

### improved answer:

1. **identify the context and content:**
   - the text mentions a ""google scholarship application"" that ""kept crashing in chrome.""
   - it then states that the application was ""opened in ie"" (internet explorer) and was ""finished without incident.""
   - the text ends with the hashtag ""#irony.""

2. **analyze the statements:**
   - google chrome is a web browser developed by google, and it is generally expected to work well with google services.
   - internet explorer (ie) is an older web browser that is often considered less reliable or outdated compared to modern browsers like chrome.
   - the expectation is that chrome should perform better than ie, especially with google services.

3. **consider the hashtag ""#irony"":**
   - the use of the hashtag ""#irony"" suggests that the situation described is contrary to what one would normally expect.
   - irony often implies a form of sarcasm, where the actual outcome is opposite to what is typically anticipated.

4. **determine the tone and intent:**
   - the tone of the text seems to highlight the unexpected and humorous nature of the situation.
   - the fact that the application worked better in ie than in chrome, despite chrome being a google product, adds a layer of sarcasm.

5. **conclusion:**
   - the text is highlighting an ironic and unexpected situation in a way that suggests sarcasm.
   - the correct label for the input text is ""sarcastic.""

by addressing the flaws and providing a more nuanced analysis, the classification of sarcasm is made more robust and accurate.",1,1
474,http://t.co/gpnFUXyZ2f #AnalFrench #Chocolate Chocolate babe gets dicks in asshole,"- given the explicit nature of the text and the lack of indicators of sarcasm (such as irony or exaggeration), it does not appear to be sarcastic.

therefore, the correct label for the input text is:

**not sarcastic**",0,0
475,Set my alarm for PM not AM...guess you could say I've got my life together #not sorry @PE_Tweetcher #Pearlburg mom and Jesus,"- the overall tone of the text, combined with the specific phrases used, strongly suggests that the speaker is being sarcastic about their mistake in setting the alarm.

therefore, the correct label for the input text is **'sarcastic'**.",1,1
476,Just entered the @bbcstrictly competition for tickets to the final! Fingers crossed @theandrewe,"```
idea 2: sure, let's analyze the text step by step to determine if it is sarcastic or not.

1. text analysis:
   - ""just entered the @bbcstrictly competition for tickets to the final! fingers crossed @theandrewe.""

2. literal meaning:
   - the person is stating that they have entered a competition for tickets to the final of a show (presumably ""strictly come dancing"" given the handle @bbcstrictly).
   - ""fingers crossed"" is a common expression used to convey hope or wish for good luck.

3. context and tone:
   - the tone appears to be positive and hopeful.
   - there are no obvious indicators of sarcasm such as exaggeration, contradiction, or a mocking tone.

4. sarcasm indicators:
   - sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic tone.
   - there is no indication that the person is being insincere or mocking the competition or the act of entering it.

5. conclusion:
   - the text seems straightforward and genuine in expressing excitement and hope about winning tickets.
   - there are no elements that suggest the person is being sarcastic.

based on the analysis, the correct label for the input text is:

not sarcastic
```",0,0
477,"Gun nut yells at cops conducting DUI checkpoint, later hit by drunk driver on way home #irony #karma http://t.co/3EAMnVETe1","the correct label for the input text is:

**sarcastic**

**improved answer**:
to determine whether the input text is sarcastic or not, let's analyze it step by step:

1. **content analysis**:
   - the text describes a situation where a ""gun nut"" yells at cops conducting a dui checkpoint and is later hit by a drunk driver on the way home.
   - the hashtags ""#irony"" and ""#karma"" suggest that the outcome is seen as a fitting or poetic justice.

2. **irony and sarcasm**:
   - sarcasm often involves saying the opposite of what one means, usually in a mocking or contemptuous tone.
   - irony involves a situation where there is a contrast between expectation and reality, often highlighting a discrepancy that can be humorous or poignant.

3. **context and tone**:
   - the use of the term ""gun nut"" is informal and somewhat derogatory, indicating a critical or mocking tone.
   - the outcome described (being hit by a drunk driver after yelling at cops at a dui checkpoint) is presented as ironic, which aligns with the hashtags used.

4. **detailed tone analysis**:
   - the term ""gun nut"" suggests a dismissive or mocking attitude towards the individual.
   - the sequence of events is presented in a way that highlights the irony, suggesting that the author finds the situation humorously fitting.
   - the overall tone of the text, combined with the hashtags, indicates that the author is mocking the individual for their actions and the subsequent outcome.

based on this detailed analysis, the correct label for the input text is:

**sarcastic**",1,1
478,"@ollielocke for the #yoga people out there, this is a Down Faced Dog dinner! #MerryChristmas http://t.co/fP25vVmS0z","- given the absurdity of the statement and the humorous context, it is likely that the tweet is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,0
479,"Have you ever seen the like?? 'Republican move' that will 'effectively rob the royal family', Kate's 32k meal #irony http://t.co/BiGb5u44Eh","- given the mocking tone, the use of quotes to indicate skepticism, and the explicit mention of irony, it is reasonable to classify this text as sarcastic. the combination of these elements strongly suggests that the speaker is not being sincere and is instead using sarcasm to criticize or mock the subjects mentioned.

therefore, the correct label for the input text is: **sarcastic**.",1,1
480,It's snowing in Chicago #whitechristmas #not,"- given the negation provided by ""#not,"" the overall tone of the text is sarcastic. the speaker is likely expressing displeasure or frustration with the snow in chicago, despite the initial positive connotation of a ""white christmas.""

therefore, the correct label for the input text is: **sarcastic**.",1,1
481,Oh I just love when I wake up with a migraine 😒 #not #needmeds,"- based on this analysis, the correct label for the input text is: sarcastic",1,1
482,"Oh Oh mum is #not #going to be #pleased #littletike http://t.co/5Q01FsYjCW""","- given the context, tone, and phrasing, the text seems to be using sarcasm to emphasize that the mother will indeed be displeased.

therefore, the correct label for the input text is: **sarcastic**.",1,0
483,Its a shame on an off day that the NFL doesnt have any interesting stories and isnt getting any attention. NOT #sarcasm,"- given the context and the explicit mention of ""not #sarcasm,"" it is clear that the statement is intended to be sarcastic.

therefore, the correct label for the input text is: **'sarcastic'**.",1,1
484,Felicitats http://t.co/SnKpTNHwJ7 #Penedesfera #notcies,"- given the straightforward nature of the word ""felicitats"" and the potential sarcastic implication of the hashtag ""#notcies,"" it is possible that the text is sarcastic.
   - however, without additional context from the url, it is difficult to definitively determine the tone.

therefore, the correct label for the input text is:

**sarcastic**

---",1,0
485,Cook and England rudderless at the death. Seven games and we've got progressively worse! Can't wait 'till they arrive here for WC #sarcasm,"- given the context, tone, and explicit hashtag, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
486,#we are #not #perfect but it is #neccesary for #us to #be the #best # version of #ourselves http://t.co/3IO7qLK0lr,"the text is: ""#we are #not #perfect but it is #neccesary for #us to #be the #best # version of #ourselves http://t.co/3io7qlk0lr.""

the hashtags used are: #we, #not, #perfect, #neccesary, #us, #be, #best, #ourselves.

the message seems to convey a motivational or self-improvement sentiment.

the phrase ""we are not perfect but it is necessary for us to be the best version of ourselves"" is a common motivational statement encouraging self-improvement despite imperfections.

sarcasm often involves saying the opposite of what one means, often in a mocking or ironic tone.

there are no clear indicators of irony or mockery in this text.

the use of hashtags does not inherently indicate sarcasm; they seem to be used to emphasize key points.

the text appears to be straightforward and sincere in its motivational message.

there is no evident sarcasm in the statement.

based on the analysis, the correct label for the input text is: not sarcastic.",0,0
487,Happy Holidays! (this is officially our Christmas card) #BestFriend #UglySweaterBarCrawl http://t.co/ECiscYDW4X,"- given the playful and humorous context provided by the hashtags and the potential for the parenthetical comment to be a humorous remark, it is reasonable to interpret the text as sarcastic.

therefore, the correct label for the input text is:

**sarcastic**",1,0
488,@restlessduncan @SR_Duncan At least you got my joke,"sure, here is the improved answer in full:

**conclusion**: the input text is likely to be **sarcastic**.

so, the correct label for the input text ""@restlessduncan @sr_duncan at least you got my joke."" is **sarcastic**.",1,0
489,"@valb00: It's 2015. Why am I still manually turning on/off WiFi, Bluetooth, NFC, etc..? #fb yep","the text ""@valb00: it's 2015. why am i still manually turning on/off wifi, bluetooth, nfc, etc..? #fb yep."" should be classified as ""sarcastic"".",1,0
490,"@bigedh456 thanks babe, hope you have a good one too 💕🎊🎊",the correct label for the input text is **'not sarcastic'**.,0,0
491,This nigga knocced back 6 shots of Henny lastnight ! @king_macjay http://t.co/oPMLzS4OuY,"**conclusion**: the correct label for the input text is: **not sarcastic**.

**content analysis**:
- the text describes someone consuming a significant amount of alcohol (""6 shots of henny"").
- the use of the word ""nigga"" is informal and colloquial, often used in casual or friendly contexts among certain groups.
- the exclamation mark (""!"") suggests excitement or emphasis.
- the mention of a specific person (@king_macjay) and a link to a tweet indicates that this might be a social media post.

**tone and context**:
- the tone appears to be celebratory or impressed, given the exclamation mark and the context of drinking.
- there is no clear indication of irony, exaggeration, or contradiction that typically characterizes sarcasm.
- the statement seems straightforward and does not imply the opposite of what is being said.

**linguistic cues**:
- sarcasm often involves a contrast between the literal meaning and the intended meaning, often with a mocking or ironic tone.
- in this case, the text does not exhibit such a contrast. it seems to be a genuine expression of surprise or admiration.

**social media context**:
- on social media, sarcasm can sometimes be harder to detect without additional context or knowledge of the individuals involved.
- however, based on the text alone, there are no clear markers of sarcasm.

based on the analysis, the text does not exhibit the typical characteristics of sarcasm. therefore, the correct label for the input text is:

**not sarcastic**",0,0
492,'Tis the season for tablets! I entered the #tabletsforall contest to win a tablet gift pack. Check it out: http://t.co/4erdSJRFoW,the correct label for the input text is **'not sarcastic'**.,0,0
493,#notcies #eu Commissioner Creu reassures Committee of the Regions: Junckers investment plan will complement coh... http://t.co/GHhKvB2hbN,"- given the formal tone, lack of sarcastic markers, and the context of discussing eu policy, it is reasonable to conclude that the tweet is not sarcastic.
   - however, it is important to remain open to the possibility of subtle sarcasm that might not be immediately apparent from the text alone.

therefore, the correct label for the input text is: **not sarcastic**.

---",0,0
494,"Is there a ""like"" tab on me? I'm not a facebook status to be liked by people... #sarcasm #RudeButTrue","- given the mocking tone, the rhetorical question, the ironic comparison, and the explicit hashtags, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
495,"Bestiestest. *teary-eyed* THE KING IS COMING! My God's not dead, He's surely alive! #God's #not #dead #faith http://t.co/6fG08vi4Lp","- based on the analysis, the text seems to be genuinely enthusiastic and affirming religious beliefs rather than being sarcastic.
   - **improvement**: while subtle sarcasm is possible, the overall tone, context, and content strongly suggest sincerity.

therefore, the correct label for the input text is:

**not sarcastic**",0,0
496,#Johnny #Football #time #is #not #a #fun time #any #more: The Cleveland Browns went into Sunday's game against the... http://t.co/Vm4E3dKexF,"sure, here is the improved answer based on the best option identified:

---

sure, let's break down the text to determine if it is sarcastic or not.

1. **hashtags and punctuation**:
   - the text uses multiple hashtags: `#johnny #football #time #is #not #a #fun time #any #more`.
   - the use of hashtags can sometimes indicate sarcasm, especially when they are overly descriptive or repetitive.

2. **content analysis**:
   - the phrase ""is not a fun time any more"" suggests a negative sentiment.
   - the context provided is about the cleveland browns' game, which implies that the speaker is commenting on the performance or experience related to the game.

3. **contextual clues**:
   - the phrase ""is not a fun time any more"" can be interpreted as a sarcastic remark, especially if the speaker previously had high expectations or excitement about ""johnny football"" (a nickname for johnny manziel, a football player).
   - the use of ""fun time"" in a negative context often implies that the speaker is being sarcastic about the situation.

4. **external link**:
   - the link at the end suggests that there might be more context or a detailed article, but we can infer the sentiment from the given text.

based on these points, the text appears to be making a sarcastic remark about the current state of ""johnny football"" and the cleveland browns' performance. the use of hashtags and the negative sentiment about what was once considered ""fun"" strongly suggest sarcasm.

therefore, the correct label for the input text is:

**sarcastic**",1,0
497,@cavs THAT'S WHAT I'M TALKING ABOUT! Awesome Win CAVS!!!!!!,"sure, let's proceed step by step to improve the best answer option and then print it in full.

**improved answer:**

sure, let's break it down step by step to determine if the input text is sarcastic or not.

1. **examine the content**: the text ""@cavs that's what i'm talking about! awesome win cavs!!!!!!"" is expressing excitement and enthusiasm about a win by the cavaliers (cavs).

2. **context and sentiment**: the use of capital letters, exclamation marks, and words like ""awesome win"" typically indicate genuine excitement and positive sentiment. however, we should also consider the context of the team's performance. if the team has been performing poorly and suddenly wins, the enthusiasm might be sarcastic.

3. **sarcasm indicators**: sarcasm often involves saying the opposite of what one means, using a mocking tone, or exaggerating in a way that is clearly not sincere. in this case, the text does not seem to have any of these indicators. it appears to be straightforward and genuinely positive. however, we should also consider the possibility of exaggerated enthusiasm being used sarcastically.

4. **audience perspective**: it's important to consider how the intended audience (e.g., fans or the team) might interpret the message. if the audience is aware of a history of poor performance, they might interpret the enthusiasm as sarcastic.

5. **conclusion**: given the enthusiastic and positive nature of the text, and without additional context suggesting otherwise, it does not exhibit the characteristics of sarcasm. however, if there is a history of poor performance, the audience might interpret it differently.

therefore, the correct label for the input text is: **not sarcastic**.",0,0
498,08:01am on the dot and the buzzer rings #helloworld #not #sleepy #tired #nothanks,"- the overall tone of the message, combined with the specific hashtags, suggests that the person is not genuinely enthusiastic about waking up early. instead, they are likely expressing their displeasure in a sarcastic manner.

therefore, the correct label for the input text is **'sarcastic'**.",1,1
499,"@Naaaauds Now I have a game Monday, Tuesday, friday and Saturday 😭😭","- given the context and the use of emojis, it seems likely that the speaker is expressing frustration. while there is a possibility of sarcasm, the text could also be interpreted as a genuine complaint about a busy schedule.

therefore, the correct label for the input text is: **not sarcastic**.

---",0,0
500,@FireInTheLyons Go you! #not Home until the 1st Jan. So excited!,"sure, let's work through this step by step to ensure we have the right answer.

### step 1: determine the best answer
the researcher found that all three responses were thorough and accurate, with no significant flaws or faulty logic. however, for the sake of this task, let's assume the researcher thought the first response was the best due to its detailed breakdown and clear explanation.

### step 2: improve the best answer
to improve the first answer, we can add a bit more detail to the context and tone analysis to make it even clearer why the text is sarcastic.

### step 3: print the improved answer in full
here is the improved version of the first answer:

---

**examine the text:**
- the text is: ""@fireinthelyons go you! #not home until the 1st jan. so excited!"".

**identify key elements:**
- the phrase ""go you!"" is generally positive and encouraging, but it can also be used sarcastically depending on the context.
- the hashtag ""#not"" is crucial as it negates the following statement, indicating sarcasm.
- ""home until the 1st jan"" suggests a long period away from home, which might be inconvenient or undesirable.
- ""so excited!"" is an expression of excitement, but given the context, it might be insincere.

**context and tone:**
- the use of ""#not"" indicates a negation, implying the opposite of what is stated. this is a common technique in sarcasm.
- the excitement about not being home until the 1st of january seems exaggerated and insincere, suggesting that the speaker is actually not excited about it.
- the combination of ""go you!"" and ""#not"" further emphasizes the sarcastic tone, as it can be interpreted as mock encouragement.

**conclusion:**
- the combination of the negation ""#not"" and the exaggerated ""so excited!"" indicates that the speaker is being sarcastic.
- the overall tone and context suggest that the speaker is expressing frustration or disappointment rather than genuine excitement.

therefore, the correct label for the input text is: **'sarcastic'**.

---",1,0
501,Photo: Tuxedo Jumpsuit Sizes:Small-Large Color:Black Price:$65.00 Leave email and size for invoice http://t.co/wZ5qR1PIDB,the correct label for the input text is: **not sarcastic**.,0,0
502,#Analysis -- #Economic #issues #whip #up #Israelis #in #chocolate #pudding #election. http://t.co/5Fw5ymVB35 via @reuters,"- given the incongruity and the humorous tone, it is reasonable to classify this text as sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,0
503,@SR_Duncan Three minutes is better than no minutes,"- given the context and the potential for irony in the statement, it is reasonable to interpret this as sarcasm. however, without additional context, there is a possibility that the statement could be non-sarcastic.

therefore, the correct label for the input text ""@sr_duncan three minutes is better than no minutes."" is:

**sarcastic**",1,0
504,"Found my motivation... Aka the back of my eye lids, by accident. Boy, me and @Kels_efollin are some winners. #not #senioritisisreal #losers","- given the context, tone, and specific word choices, the text is clearly intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
505,The ones that caught me by surprise were the ones I didn't expect #duh #redundantredundant,"- given the redundancy in the statement and the use of hashtags that highlight the obviousness and redundancy, it is reasonable to conclude that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,0
506,This time last year...shiid was hella funny...unforgettable #khwaaaa,"**label: not sarcastic**

1. **context and tone**:
   - ""this time last year...shiid was hella funny...unforgettable #khwaaaa.""
   - the phrase ""hella funny"" suggests that the speaker found something very amusing.
   - the use of ""unforgettable"" implies that the event or situation left a lasting impression.

2. **language and punctuation**:
   - the ellipses (""..."") can indicate a pause or a trailing off, which might suggest a reflective or ironic tone.
   - the hashtag ""#khwaaaa"" is not a standard word and could be an expression of excitement or emphasis.

3. **possible sarcasm indicators**:
   - sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic tone.
   - the phrase ""hella funny"" could be genuine or sarcastic depending on the context and delivery.
   - without additional context, it's challenging to determine if the speaker genuinely found the situation funny or is being sarcastic.

4. **overall interpretation**:
   - given the lack of clear indicators of sarcasm (such as overtly exaggerated praise or a context that suggests the opposite sentiment), it seems more likely that the speaker is genuinely reminiscing about a funny and unforgettable event from the previous year.

based on the analysis, the text does not provide strong evidence of sarcasm. therefore, the correct label is:

**not sarcastic**",0,0
507,Hoar frost is challenging for some to spell.,"**answer: not sarcastic**

to determine whether the input text ""hoar frost is challenging for some to spell."" is sarcastic or not, let's analyze it step by step:

1. **literal meaning**: the sentence states that ""hoar frost"" is difficult for some people to spell. this is a straightforward statement about the complexity of spelling the term ""hoar frost.""

2. **context and tone**: sarcasm often involves saying something in a way that implies the opposite of the literal meaning, usually with a mocking or ironic tone. in this case, the sentence does not seem to carry an ironic or mocking tone. it appears to be a factual statement.

3. **intended meaning**: there is no clear indication that the speaker is trying to imply the opposite of what is being said. the sentence does not seem to be making fun of the difficulty of spelling ""hoar frost"" in a sarcastic manner.

4. **common usage**: if the sentence were sarcastic, it might be expected to have additional context or phrasing that highlights the irony, such as exaggeration or a contrasting statement. this sentence lacks such elements.

based on this analysis, the sentence ""hoar frost is challenging for some to spell."" does not exhibit the typical characteristics of sarcasm. it seems to be a straightforward statement.

therefore, the correct label for the input text is:
**not sarcastic**",0,0
508,@AusPublica @KateOnTheGo Your views are not right wing or left wing...just vile.,"sure, here is the improved answer in full:

**final label: sarcastic**

let's break down the text to determine whether it is sarcastic or not.

1. **identify the context and tone**:
   - the text is a response to someone, indicated by the use of ""@auspublica @kateonthego"".
   - the phrase ""your views are not right wing or left wing...just vile.."" suggests a strong negative opinion about the views of the mentioned users.

2. **analyze the literal meaning**:
   - literally, the speaker is saying that the views of the person they are addressing are not aligned with typical political spectrums (right wing or left wing) but are instead described as ""vile"".

3. **look for indicators of sarcasm**:
   - sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic way.
   - the use of ""..."" can sometimes indicate a pause for effect, which might suggest a sarcastic tone.
   - the word ""vile"" is a strong negative term, and its use here could be seen as an exaggeration for effect.

4. **consider the overall context**:
   - without additional context, it is difficult to be certain, but the strong negative language and the structure of the sentence suggest that the speaker might be using sarcasm to emphasize their disdain.

based on these points, it seems likely that the text is intended to be sarcastic. the speaker is likely using sarcasm to mock or criticize the views of the person they are addressing.",1,0
509,@ramzaruglia @gamergater7685 Ah the 2014 #GamerGate Ebola campaign. How many people did we kill? #sarcasm,"```
idea 3: sure, let's break down the text to determine whether it is sarcastic or not.

1. text analysis:
   - the text mentions ""@ramzaruglia @gamergater7685 ah the 2014 #gamergate ebola campaign. how many people did we kill? #sarcasm.""
   - the hashtag `#sarcasm` is explicitly included at the end of the text.

2. indicators of sarcasm:
   - the use of the hashtag `#sarcasm` is a direct indicator that the statement is meant to be sarcastic.
   - the phrase ""how many people did we kill?"" is an exaggerated and obviously false statement, which is often a hallmark of sarcasm.

3. context:
   - the mention of ""2014 #gamergate ebola campaign"" seems to be a reference to a controversial and widely criticized event. the context suggests that the speaker is not seriously claiming involvement in an ebola campaign, but rather mocking the situation.

given these points, the text is clearly intended to be sarcastic.

conclusion:
the correct label for the input text is 'sarcastic'.
```",1,1
510,"Where is the promise of ""peace on earth"" in this? ""Lord, Thy Kingdom come, Thy will be done."" http://t.co/sSYoNx0IAo #Advent #terror #irony","- given the context, tone, and explicit mention of irony, the text is using sarcasm to highlight the contrast between the expected peace and the reality of terror.

therefore, the correct label for the input text is **'sarcastic'**.

---",1,1
511,"YOU are violent, it shows in your tweets @RBRNetwork1 @JoeHilgerman @Anan_VII @1_Free_Man @ABPT_Rocket",the correct label for the input text is: **not sarcastic**.,0,0
512,Gael 'pro at presentations' Anderson #not #choke,"- given the ironic use of quotes and the contradictory hashtags, the text is clearly intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
513,Nothing says nature like the relentless sound of AM commuter traffic #fthunter #AMdogfun #not@allpeaceful,"- the text uses irony and contradiction to convey a sarcastic tone.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,1
514,#notcies #eu Cleaner air would offer major health benefits in the Balkans http://t.co/ddhYo37IRd,"- based on the analysis, the text appears to be a straightforward statement about the benefits of cleaner air in the balkans.
   - there are no indicators of sarcasm in the text.

therefore, the correct label for the input text is: **not sarcastic**.",0,0
515,Loving how dominant the SEC is #Pause ..... #Not,"- given the negation of the initial positive sentiment through the use of ""#not,"" and considering the context of the sec's dominance, it is clear that the speaker is being sarcastic.

therefore, the correct label for the input text ""loving how dominant the sec is #pause ..... #not."" is **'sarcastic'**.",1,1
516,Best Christmas Eve news: I have a half sister. 😂👍 #sarcasm #thanksdad,"sure, here is the improved answer in full:

**summary**: the response correctly identifies the text as sarcastic by analyzing the text, hashtags, emojis, and overall context.

**text analysis**:
- the input text is: ""best christmas eve news: i have a half sister. 😂👍 #sarcasm #thanksdad.""
- the text mentions ""best christmas eve news"" which is typically a positive statement.
- the news is ""i have a half sister,"" which could be neutral or positive depending on context.
- the emojis ""😂👍"" suggest a humorous or ironic tone.
- the hashtags ""#sarcasm"" and ""#thanksdad"" provide additional context.

**hashtags**:
- the hashtag ""#sarcasm"" explicitly indicates that the statement is sarcastic.
- the hashtag ""#thanksdad"" implies a sense of irony or blame towards the father, which aligns with a sarcastic tone.

**emojis**:
- the laughing emoji ""😂"" and the thumbs-up emoji ""👍"" can be used to convey irony or sarcasm, reinforcing the sarcastic tone.

**overall context**:
- combining the positive opening statement with the ironic hashtags and emojis, it becomes clear that the speaker is not genuinely expressing joy but rather using sarcasm to convey a different sentiment.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,1
517,Brother💙 we don't look alike #not #frère #family #lovehim http://t.co/nCAt8xXqxQ,"**answer**: sarcastic

**flaws and faulty logic**:
1. **assumption without context**:
   - the response assumes that the use of ""#not"" automatically indicates sarcasm without considering the full context of the image or additional information that might be provided by the link.
   
2. **over-reliance on hashtags**:
   - the analysis heavily relies on the hashtag ""#not"" to determine sarcasm. while ""#not"" can indicate sarcasm, it is not a definitive marker and should be considered alongside other contextual clues.

3. **lack of consideration for literal interpretation**:
   - the response does not entertain the possibility that the statement ""we don't look alike"" could be a straightforward, non-sarcastic observation. it jumps to the conclusion of sarcasm too quickly.",1,0
518,Looking at the stairs & imaging that scary dark creature coming up freaks me out,"sure, here is the improved answer based on the best response identified:

1. **literal meaning**: the text describes a scenario where someone is looking at the stairs and imagining a scary dark creature coming up, which freaks them out. this seems to be a straightforward expression of fear or anxiety.

2. **context and tone**: the phrase ""freaks me out"" suggests a genuine feeling of fear or anxiety. there is no indication of exaggeration, irony, or contradiction that typically characterizes sarcasm. however, it's important to consider that sarcasm can sometimes be subtle and context-dependent.

3. **intended emotion**: the emotion conveyed seems to be straightforward fear or anxiety about the imagined creature. the text does not provide any cues that the speaker is being sarcastic.

4. **common sarcasm indicators**: sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic tone. phrases like ""oh, great!"" or ""just what i needed!"" in a context where the opposite is true are common indicators of sarcasm. in this case, there are no such indicators present.

5. **contextual analysis**: while the text itself does not provide any clear signs of sarcasm, it's always useful to consider the broader context in which the statement was made. however, based on the text alone, it appears to be a genuine expression of fear.

based on this analysis, the text does not exhibit characteristics of sarcasm. therefore, the correct label for the input text is:

**not sarcastic**",0,0
519,@GalloSays at least there's a good football game on with zero chance of either of our teams losing lol,"```
idea 1: sure, let's break down the text to determine if it is sarcastic or not.

1. text analysis:
   - the text is: ""@gallosays at least there's a good football game on with zero chance of either of our teams losing lol.""

2. key elements:
   - the phrase ""at least there's a good football game on"" suggests a positive aspect.
   - the phrase ""with zero chance of either of our teams losing"" implies that neither team is playing, which is unusual in the context of a football game.
   - the use of ""lol"" at the end indicates a humorous or mocking tone.

3. context and implications:
   - the statement ""with zero chance of either of our teams losing"" is ironic because it implies that their teams are not playing, hence they cannot lose. this is not a typical way to describe a football game, where the expectation is that one team will win and the other will lose.
   - the use of ""lol"" reinforces the idea that the speaker is not serious and is making a joke.

4. consideration of alternative interpretation:
   - one could argue that the statement is simply humorous without being sarcastic. the speaker might be genuinely relieved that their teams are not playing, thus avoiding the stress of potential loss.
   - however, the context of ""at least"" and ""lol"" strongly suggests a sarcastic undertone, as it implies a mock consolation.

5. conclusion:
   - the overall tone and the use of irony suggest that the speaker is being sarcastic. they are making a joke about the fact that their teams are not playing, hence they cannot lose.

based on this analysis, the correct label for the input text is:

sarcastic
```",1,0
520,"we are all the same race, HUMAN the only race supported by the Human Genome Project @CalFreedomMom @RBRNetwork1 @msnbc @CNN @dkuck15138","**not sarcastic**

to determine whether the input text is sarcastic or not, let's analyze it step by step:

1. **content analysis**:
   - the text states: ""we are all the same race, human the only race supported by the human genome project"".
   - this statement is factual and emphasizes the idea that all humans belong to the same race, which is supported by scientific evidence from the human genome project.

2. **tone and context**:
   - the tone of the statement appears to be serious and informative.
   - there are no obvious indicators of sarcasm, such as exaggeration, irony, or a mocking tone.

3. **hashtags and mentions**:
   - the text includes mentions of various twitter handles and news organizations (@calfreedommom, @rbrnetwork1, @msnbc, @cnn, @dkuck15138).
   - these mentions do not inherently suggest sarcasm.

4. **purpose and intent**:
   - the purpose of the statement seems to be to promote unity and emphasize a scientific fact.
   - there is no apparent intent to mock or convey a hidden meaning contrary to the literal interpretation.

**additional contextual analysis**:
   - to further ensure accuracy, consider the broader context in which the statement was made, such as the typical tone of the user or the conversation thread. if the user typically posts serious and factual content, it reinforces the interpretation that this statement is not sarcastic.

based on this analysis, the text does not exhibit characteristics of sarcasm. therefore, the correct label for the input text is:

**not sarcastic**",0,0
521,Throwing up is exactly what I want to be doing at 7:30am... 😷😷😷 #not,"- given the context and the explicit negation with ""#not,"" it is clear that the statement is sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
522,Well this is great.. #sarcasm|Illinois Passes Bill That Makes It Illegal To Record The Police http://t.co/FZaY2AVx9t,"- given the explicit use of the hashtag ""#sarcasm"" and the context of the statement, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is **'sarcastic'**.",1,1
523,"@ollielocke now, to remember which book... #goodluck","- given the context and the tone, it seems likely that the statement is sarcastic. the speaker is probably implying that remembering the book will be a difficult task and that ""good luck"" is needed in a sarcastic manner.

therefore, the correct label for the input text ""@ollielocke now, to remember which book... #goodluck."" is:

**sarcastic**

---",1,0
524,@ArianaGicPerry Ahem... yeah.. something like that ;)#irony is one of the few things keeping sanity when facing RU propaganda. #CrazyIvan,"- given the use of ironic language, emoticons, and context, the text appears to be making a sarcastic comment about the situation.

therefore, the correct label for the input text is: **sarcastic**.",1,0
525,so glad I came to work at 7:30am for all the customers that are here!!!!!! #not #itsdead,"- given the indicators of sarcasm (exaggerated tone, negating hashtags), the text is clearly sarcastic.

therefore, the correct label for the input text is: **'sarcastic'**.",1,1
526,Still time to enter our @ErinCondren planner giveaway courtesy of @MyFairDaily & @Kallie_E http://t.co/s0mSVqtpXu #bbloggers #lbloggers,"sure, here is the improved answer in full:

**not sarcastic**

1. **content analysis**:
   - the text is promoting a giveaway for a planner.
   - it mentions specific accounts (@erincondren, @myfairdaily, @kallie_e) and includes a link.
   - it uses hashtags (#bbloggers, #lbloggers) which are commonly used in blogging communities.

2. **tone and context**:
   - the tone appears to be straightforward and promotional.
   - there are no indicators of irony, exaggeration, or contradiction which are common in sarcastic statements.
   - for example, there is no exaggerated praise like ""this is the best giveaway in the history of mankind!"" or contradictory statements like ""enter if you dare.""

3. **purpose**:
   - the primary purpose seems to be to inform and encourage participation in the giveaway.
   - there is no underlying message that contradicts the surface meaning.

4. **language and phrasing**:
   - the language used is typical for promotional content.
   - there are no phrases that suggest a double meaning or mockery.
   - for instance, there are no ironic statements like ""oh, another planner giveaway, just what we needed!"" which would indicate sarcasm.

based on this analysis, the text does not exhibit characteristics of sarcasm. therefore, the correct label for the input text is:

**not sarcastic**",0,0
527,Check out the new novel Black Beauties by Eureka Johnson on http://t.co/i41rA7tPwm or http://t.co/myWiVY4Juv,"- based on the analysis, the text does not exhibit characteristics of sarcasm. it seems to be a genuine recommendation or promotion of a novel.

therefore, the correct label for the input text is:

**not sarcastic**
```",0,0
528,@deray Definitely not...racism is systematic and entrenched in every American institution..also in black/white binary construction,"- the combination of ""definitely not..."" with the serious statements about racism suggests that the speaker is using sarcasm to emphasize the point about racism.
   - considering the broader context and the speaker's likely intent, it is reasonable to conclude that the text is sarcastic.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,0
529,Forest Hills Drive on my playlist naw....,"- given the context, tone, and phrasing, it seems that the speaker is using sarcasm to imply that they do not actually have ""forest hills drive"" on their playlist, despite initially stating it.

therefore, the correct label for the input text ""forest hills drive on my playlist naw....."" is:

**sarcastic**",1,0
530,Full on man flu just in time for a weekend of work!! #awesome #sarcasm #coldandflu,"- given the context, the hashtags, the tone, and the contradiction, it is clear that the statement is not meant to be taken literally. the person is expressing their frustration in a sarcastic manner.

therefore, the correct label for the input text is: **""sarcastic""**.",1,1
531,"@JeffDauler @Scottydons87 the cop also had prior misconduct charges. But, ya know, that's ok #sarcasm","- given the context, tone, and explicit hashtag, the text is clearly intended to be sarcastic.

therefore, the correct label for the input text is: **'sarcastic'**.",1,1
532,"Zuma reads the quote ""People are not fighting for ideas, they fight for material benefits. To live in peace."" #Irony #YCLNationalCongress","- given the use of the hashtag #irony and the nature of the quote, it is reasonable to conclude that the statement is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
533,Because a field trip two days before finals is exactly what I need #not,"- given the contradiction between the positive statement and the negating hashtag, the text is clearly intended to be sarcastic.

therefore, the correct label for the input text is **'sarcastic'**.",1,1
534,"sony emails tells me a few things. wealthy, high powered business(wo)men are ugly people, stupid & need to learn how to spell. #SonyHack","sure, here is the improved answer in full:

---

to determine whether the input text is sarcastic or not, let's analyze it step by step:

1. **content analysis**:
   - the text mentions ""sony emails"" which implies it is referring to leaked or hacked emails from sony.
   - the phrase ""wealthy, high powered business(wo)men are ugly people, stupid & need to learn how to spell"" is a sweeping generalization and a negative statement about business people.

2. **tone and context**:
   - the use of the phrase ""wealthy, high powered business(wo)men"" suggests a certain level of respect or status, but it is immediately followed by derogatory terms like ""ugly people"" and ""stupid"".
   - the hashtag ""#sonyhack"" indicates that this statement is related to a specific event where sony's emails were hacked and made public.

3. **sarcasm indicators**:
   - sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic way.
   - the statement seems to be mocking the content of the sony emails by exaggerating and making broad negative generalizations about business people.
   - the contrast between the high status of business people and the derogatory terms used suggests an ironic tone.
   - while it is possible that the speaker genuinely holds these views, the exaggerated nature and the context of the sony hack suggest a sarcastic intent.

given these points, the text appears to be using sarcasm to criticize or mock the content of the sony emails.

therefore, the correct label for the input text is: **sarcastic**.",1,0
535,I wonder what triggered the anxiety? #sarcasm,"```
1. identify key indicators:
   - the presence of the hashtag `#sarcasm` is a strong indicator that the text is intended to be sarcastic.

2. analyze the content:
   - the phrase ""i wonder what triggered the anxiety?"" on its own could be interpreted as a genuine question.
   - however, the addition of `#sarcasm` suggests that the speaker is not genuinely wondering but is instead making a sarcastic remark, possibly implying that the cause of anxiety is obvious or trivial.

3. contextual understanding:
   - sarcasm often involves saying the opposite of what one means or using irony to mock or convey contempt.
   - in this case, the hashtag explicitly signals that the statement should not be taken at face value.

4. conclusion:
   - given the explicit use of `#sarcasm`, the text is clearly intended to be sarcastic.

therefore, the correct label for the input text ""i wonder what triggered the anxiety? #sarcasm"" is:

**sarcastic**
```",1,1
536,Love waking up to no heat in my apartment #not #socold,"- the combination of a positive word (""love"") with a clearly negative situation (no heat) and the use of negating and emphasizing hashtags (""#not"" and ""#socold"") strongly suggests that the text is sarcastic.

therefore, the correct label for the input text ""love waking up to no heat in my apartment #not #socold"" is:

**sarcastic**",1,1
537,Nice weather for today.. #not 😠,"- the combination of a positive statement followed by a direct contradiction and an angry emoji strongly suggests that the speaker is being sarcastic. the initial positive statement sets up an expectation, which is then subverted by the hashtag ""#not"" and the angry emoji, creating a clear sarcastic tone.

therefore, the correct label for the input text ""nice weather for today.. #not 😠."" is **'sarcastic'**.

---",1,1
538,"Decided I'd go to bed ""early"" for once. I've been laying here since 2 am. Yet the total amount of sleep I've had all week is 10 hrs. #irony","- given the use of quotation marks, the explicit mention of irony, and the contrast between the speaker's intention and reality, it is clear that the text is meant to be sarcastic.

therefore, the correct label for the input text is **'sarcastic'**.

---",1,1
539,I have a very annoying bluetick for sale. 8 yrs old. Needs babied and a bath. #sarcasm,"- given the explicit use of the hashtag `#sarcasm` and the context of the message, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,0
540,"Check out> @stefjamesmusicÃ¢â""¬Â¦music that makes you feel something. #London #UK","sure, here is the improved answer in full:

**not sarcastic**

let's break down the input text to determine whether it is sarcastic or not.

1. **text analysis**:
   - the text is: ""check out> @stefjamesmusicã¢â""¬â¦music that makes you feel something. #london #uk.""
   - the text appears to be promoting or recommending music by @stefjamesmusic.
   - the phrase ""music that makes you feel something"" is generally positive and suggests that the music is emotionally impactful.

2. **context and tone**:
   - there are no obvious indicators of sarcasm such as exaggerated praise, contradictory statements, or a mocking tone.
   - the hashtags #london and #uk suggest a geographical context but do not add any sarcastic tone.

3. **intent**:
   - the intent seems to be genuine promotion or recommendation of the music.
   - there is no indication that the speaker is being insincere or mocking.

4. **consideration of subtle sarcasm**:
   - while subtle sarcasm can be harder to detect, there are no contextual clues or language that suggest an underlying sarcastic tone.
   - the straightforward nature of the recommendation and the lack of contradictory or ironic elements support the interpretation that the text is sincere.

based on the analysis, the text does not exhibit characteristics of sarcasm. therefore, the correct label for the input text is:

**not sarcastic**",0,0
541,@BarryBlackNE I don't think the Hereditary Baronet wants to encourage a something-for-nothing culture :-$ #irony,"- given the explicit use of ""#irony"" and the context that suggests a contradiction, the text is clearly intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
542,@SherrodbCSN for the brothers ah-ite. http://t.co/45XujGb7XF,"**answer: not sarcastic**

sure, let's break down the text to determine if it is sarcastic or not.

1. **examine the text**: the input text is ""@sherrodbcsn for the brothers ah-ite. http://t.co/45xujgb7xf.""

2. **context and content**:
   - **mention**: the text starts with a mention ""@sherrodbcsn,"" which is likely a twitter handle.
   - **phrase**: ""for the brothers ah-ite."" this phrase seems informal and could be interpreted in different ways depending on the context.
   - **link**: there is a url at the end, which we cannot analyze directly but might provide additional context if we could access it.

3. **tone and language**:
   - the phrase ""ah-ite"" is a colloquial way of saying ""alright,"" often used in casual or friendly contexts.
   - the phrase ""for the brothers"" could imply a message directed towards a specific group, possibly in a supportive or inclusive manner.

4. **potential indicators of sarcasm**:
   - sarcasm often involves saying the opposite of what one means, using exaggerated language, or employing a mocking tone.
   - the text does not contain obvious markers of sarcasm such as hyperbole, contradiction, or a mocking tone.

5. **contextual clues**:
   - without additional context from the url or the broader conversation, it is challenging to definitively determine sarcasm.
   - however, based on the available text, there are no strong indicators of sarcasm.

given the analysis, the text ""@sherrodbcsn for the brothers ah-ite. http://t.co/45xujgb7xf"" does not exhibit clear signs of sarcasm.

**conclusion**: the correct label for the input text is ""not sarcastic.""",0,0
543,"@RandBallsStu @floyding I mean Zach is a teacher, amirite?","- given the use of ""amirite?"" and the potential for ""i mean"" to introduce a sarcastic statement, it is reasonable to interpret this text as sarcastic.

therefore, the correct label for the input text ""@randballsstu @floyding i mean zach is a teacher, amirite?"" is:

**sarcastic**",1,0
544,Wash hands with water? MOH is rubbing this on everyone's face? #irony http://t.co/sPgfZZIqLO,"- given the rhetorical nature of the questions and the explicit use of the word ""irony,"" it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
545,Someone tell me where tf to find a fried chicken ornament bc this shit is necessary http://t.co/lIqfhFe0Vl,"- the exaggerated necessity of a humorous and non-essential item like a ""fried chicken ornament"" combined with the informal and emphatic language suggests that the speaker is being sarcastic.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,0
546,My body refuses to sleep. #fucccck,"based on the analysis, the researcher likely found idea 2 to be the best option, as it considered the exaggerated hashtag as a potential indicator of sarcasm. here is the improved version of idea 2:

**response summary**: the text is analyzed with a focus on the exaggerated hashtag, leading to the conclusion that it is ""sarcastic.""

**improved answer**:
sure, let's break it down step by step to determine if the input text ""my body refuses to sleep. #fucccck."" is sarcastic or not.

1. **literal meaning**: the literal meaning of the text is that the person's body is not allowing them to sleep, and they are expressing frustration with the hashtag ""#fucccck.""

2. **context and tone**: the use of the hashtag ""#fucccck"" suggests a strong emotional reaction, likely frustration or annoyance. the elongated spelling of ""fuck"" can indicate an exaggerated expression, which is often a sign of sarcasm.

3. **common usage of sarcasm**: sarcasm often involves saying something in a way that implies the opposite of the literal meaning, or it can involve exaggeration to convey frustration or annoyance. in this case, the person is likely not literally happy about not being able to sleep; the exaggerated frustration suggests they are being sarcastic about their situation.

4. **social media context**: on social media, it is common for people to use exaggeration and strong language to express sarcasm or frustration. the hashtag and the tone of the message fit this pattern.

5. **conclusion**: given the context, tone, and common usage of sarcasm, it is reasonable to conclude that the text is sarcastic.

therefore, the correct label for the input text ""my body refuses to sleep. #fucccck."" is:

**sarcastic**",1,0
547,Decemberbessen #not #fail #footprint sorry.... http://t.co/wsoYa1Wu1J,"the correct label for the input text is ""sarcastic"".",1,1
548,@onherperiod: hey sorry im late i didnt want to come #myperiod,"- given the tone, context, and the use of the hashtag, it seems more likely that the statement is intended to be sarcastic. however, it is important to acknowledge the possibility that the speaker might be expressing genuine discomfort or frustration.

therefore, the correct label for the input text is: **sarcastic**.

---",1,0
549,LOL lets see if he actually READS it|@Laura_Charlii @RBRNetwork1 @Graves9,"- given the use of ""lol"", the emphasis on ""reads"", and the context suggesting doubt, it is reasonable to interpret this statement as sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,0
550,Not everyone's really for you no matter how long you knew them . And not everyone's a bad person just because it's been a short time. #irony,"therefore, the correct label for the input text is: **sarcastic**.",1,1
551,Less than a week til the ultimate squad is back together #RogersAndDalhauser @maxbertellotti http://t.co/fHM4CQT6Lv,the correct label for the input text is **'not sarcastic'**.,0,0
552,"Yeah, you're a grown up & at times feel very nostalgic towards your Bachpan. Iife's handiwork!!","sure, let's proceed step by step to find the best answer, improve it, and then print the improved answer in full.

### step 1: identify the best answer
the researcher seemed to find response option 1 the best, as it provided a detailed breakdown and rationale for labeling the text as ""sarcastic.""

### step 2: improve the answer
to improve response option 1, we need to address its flaws:
1. provide a more balanced analysis of the text, considering both sarcastic and non-sarcastic interpretations.
2. include a more comprehensive context analysis.
3. avoid over-reliance on specific words or punctuation as definitive indicators of sarcasm.

### step 3: print the improved answer in full

**improved answer**:

let's break down the text to determine if it is sarcastic or not.

1. **text analysis**:
   - ""yeah, you're a grown up & at times feel very nostalgic towards your bachpan. iife's handiwork!!""

2. **key elements**:
   - ""yeah, you're a grown up"": this phrase can be interpreted in multiple ways. it could be a straightforward statement or it could be sarcastic, depending on the context.
   - ""at times feel very nostalgic towards your bachpan"": this part seems to be a genuine expression of nostalgia for childhood (bachpan means childhood in hindi).
   - ""iife's handiwork!!"": this phrase is a bit ambiguous. it could be interpreted as a genuine reflection on life or as a sarcastic remark.

3. **tone and context**:
   - the use of ""yeah"" at the beginning can sometimes indicate sarcasm, but it is not definitive on its own. it could also be a casual affirmation.
   - the phrase ""iife's handiwork!!"" with the exclamation marks could imply a sarcastic tone, suggesting that the speaker is making a wry comment about the ironies of life. however, exclamation marks can also express excitement or emphasis, so this is not a definitive indicator of sarcasm.
   - the genuine expression of nostalgia towards childhood (""bachpan"") suggests a reflective and sincere tone, which could counter the interpretation of sarcasm.

4. **overall interpretation**:
   - the text seems to be reflecting on the irony of growing up and feeling nostalgic about childhood. the use of ""yeah"" and the exclamation marks at the end suggest a tone of sarcasm, but the genuine expression of nostalgia adds complexity to the interpretation.
   - given the combination of the initial ""yeah"" and the ambiguous ""iife's handiwork!!"", there is a hint of sarcasm in the text. the speaker seems to be making a comment on the irony of feeling nostalgic about childhood while being an adult.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,0
553,"Mike Smith and Brian Hoyer walk into a bar. They sit down and at the same time say ""I told you it wasn't all my fault"" #Coyotes #Browns","sure, here is the improved answer in full:

sure, let's break down the text to determine if it is sarcastic or not.

1. **context and characters**: the text mentions ""mike smith and brian hoyer,"" who are likely public figures, possibly athletes given the hashtags #coyotes and #browns, which refer to sports teams.

2. **scenario**: they walk into a bar and simultaneously say, ""i told you it wasn't all my fault.""

3. **hashtags**: #coyotes and #browns suggest a connection to sports teams, specifically the arizona coyotes (hockey) and the cleveland browns (football).

4. **statement analysis**:
   - the phrase ""i told you it wasn't all my fault"" implies that both individuals are deflecting blame.
   - the fact that they say it simultaneously adds a layer of humor, suggesting a shared experience of being blamed.

5. **sarcasm indicators**:
   - the humor in the simultaneous statement.
   - the context of public figures known for being in situations where blame might be assigned (e.g., losing games).
   - the use of hashtags to connect to sports teams, which often have passionate and critical fan bases.

6. **conclusion**: the humor and the context of deflecting blame in a public setting, combined with the simultaneous delivery of the line, suggest a sarcastic tone.

therefore, the correct label for the input text is **'sarcastic'**.",1,0
554,"Someone discovered that they do indeed have a tail and that it is, in fact, fun to play with http://t.co/szKw1asSrT","- given the exaggerated and somewhat mocking tone, along with the context provided by the link, it is reasonable to interpret the statement as sarcastic.

therefore, the correct label for the input text is:

**sarcastic**",1,0
555,"Scoped out a new route on today's 5k. But oh.. the crowds, the traffic, the noise 😄 #not... http://t.co/yYGdZiRwfZ","- given the contrast between the positive and negative statements, the use of a smiley face, and the hashtag ""#not..."", it is clear that the speaker is being sarcastic.

therefore, the correct label for the input text is **'sarcastic'**.",1,1
556,I bet Joel Embiid is psyched to come back from his injury to play for the worst team in NBA history. #Sarcasm,"- given the explicit hashtag and the contrasting sentiments, the statement is clearly sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
557,@Trags Blount also out. You would think this could be the game that White gets some action. I guess not.,the correct label for the input text is **'sarcastic'**.,1,0
558,final labs coursework submitted!! now to treat myself by catching up with the whole semester's lectures #winning #not,"- the overall tone of the message, combined with the contradictory hashtags and the context of catching up on lectures, strongly suggests that the speaker is being sarcastic.

therefore, the correct label for the input text is **'sarcastic'**.

---",1,1
559,@PRoseish_2 @mcspocky more people are in prison because of drug related crimes. But you know gun crime is up #sarcasm,"- given the explicit use of the hashtag ""#sarcasm"" and the context of the statements, it is clear that the tweet is meant to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
560,@Vh1Supersonic @armshouseninja @UKF |*Everything is crossed*|#ChristmasGift |#BassFace http://t.co/x54n9zP12K,"sure, here is the improved answer based on the analysis:

**not sarcastic**

let's break down the text step by step to determine if it is sarcastic or not:

1. **text analysis**:
   - the text includes several elements: mentions (@vh1supersonic, @armshouseninja, @ukf), hashtags (#christmasgift, #bassface), and a url (http://t.co/x54n9zp12k).
   - the phrase ""everything is crossed"" is enclosed in asterisks, which can sometimes indicate emphasis or sarcasm.

2. **contextual clues**:
   - the phrase ""everything is crossed"" could imply that the person is hoping for something, possibly a christmas gift, as indicated by the hashtag #christmasgift.
   - the use of asterisks around ""everything is crossed"" might suggest a sarcastic tone, as it can be a way to highlight a statement that is not meant to be taken literally.

3. **hashtags and mentions**:
   - the hashtags and mentions are related to music and events, which might not directly indicate sarcasm but provide context for the statement.

4. **overall sentiment**:
   - the sentiment of the message seems to be hopeful or expectant, but the use of asterisks around ""everything is crossed"" could imply a sarcastic undertone, as if the person is not genuinely expecting the outcome they are hoping for.

based on the analysis, the use of asterisks around ""everything is crossed"" and the context of hoping for a christmas gift suggest a sarcastic tone. therefore, the correct label for the input text is:

**sarcastic**",0,0
561,@CeciAlbiceleste @MarinaOLoughlin #apologies *scoffs humble pie*,"sure, let's work through this step by step.

### step 1: determine the best answer
the researcher provided critiques for each response option. based on the critiques, it seems that response option 2 was the most detailed and considered multiple aspects of the text, even though it had some flaws.

### step 2: improve the best answer
to improve response option 2, we need to address the flaws identified:
- consider the broader context and relationship between the users.
- avoid over-generalizing the use of asterisks and idiomatic expressions.
- provide a more nuanced analysis of the tone and intent.

### step 3: print the improved answer in full

**improved answer:**

sure, let's break down the input text step by step to determine whether it is sarcastic or not.

1. **examine the context and content:**
   - the text includes a hashtag `#apologies`, which suggests that the speaker is apologizing.
   - the phrase `*scoffs humble pie*` is an action that implies the speaker is eating humble pie, a metaphor for admitting a mistake or showing humility.

2. **look for indicators of sarcasm:**
   - the word ""scoffs"" typically means to speak to someone or about something in a scornfully derisive or mocking way. this can be a strong indicator of sarcasm.
   - the use of `*` around `scoffs humble pie*` suggests an action or an aside, which can often be used to convey sarcasm or irony in text.

3. **consider the tone and intent:**
   - the combination of `#apologies` and `*scoffs humble pie*` suggests that the speaker is not genuinely apologizing but rather mocking the idea of apologizing or showing humility.
   - the use of asterisks to denote an action (scoffing) further implies that the speaker is not serious about the apology.

4. **contextual analysis:**
   - while the specific relationship between the users (`@cecialbiceleste` and `@marinaoloughlin`) is not provided, the tone of the message suggests a playful or mocking interaction, which is common in friendly banter.

5. **conclusion:**
   - given the mocking tone implied by ""scoffs"" and the context of the phrase, it is reasonable to conclude that the text is sarcastic.

therefore, the correct label for the input text `@cecialbiceleste @marinaoloughlin #apologies *scoffs humble pie*` is:

**sarcastic**",1,0
562,@holyroodmandy @jimmurphymp @scottishlabour problem solved no more reading out at FMQ what someone at WM wrote #irony,"- given the context, the phrase ""problem solved"" is likely used sarcastically to imply that the problem is not actually solved.
   - the hashtag ""#irony"" confirms the sarcastic nature of the statement.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,0
563,#tbt #not Dedicated to those days we DONT want to throwback to. Like this evil cold November day at... http://t.co/XX2tszIP77,"sure, here is the improved answer in full:

---

sure, let's break down the text to determine if it is sarcastic or not.

1. **hashtags and context**:
   - the text starts with hashtags `#tbt` and `#not`. 
   - `#tbt` stands for ""throwback thursday,"" a popular social media trend where people post old photos or memories.
   - `#not` is often used to negate or add sarcasm to the preceding statement.

2. **main statement**:
   - ""dedicated to those days we dont want to throwback to.""
   - the use of ""dont"" in all caps emphasizes the negation, suggesting a strong feeling against wanting to remember those days.

3. **specific example**:
   - ""like this evil cold november day at...""
   - the description of the day as ""evil"" and ""cold"" adds a negative tone, which contrasts with the usual positive nostalgia associated with `#tbt`.

4. **overall tone**:
   - the combination of `#tbt` (which is usually positive) with `#not` and the negative description of the day suggests a sarcastic tone. the author is ironically dedicating the post to a day they do not want to remember, which is the opposite of the usual intent of `#tbt`.

based on this analysis, the text is using sarcasm to convey a negative memory in a context that is usually positive.

**conclusion**: the correct label for the input text is **'sarcastic'**.

---",1,0
564,Today is going to be a great day . #not. 😔,the correct label for the input text is **'sarcastic'**.,1,1
565,@MTNza so apparently twitter is free... so why is my data being depleted using twitter? #not impressed,the correct label for the input text is **'sarcastic'**.,1,1
566,@KalobTaulien @twitter Yes on Auto-messagers No to #FollowBackers ... They make me money over on TSU. Thx your post||http://t.co/ALSThKb1pG,"**answer:**

sure, let's break down the text to determine if it is sarcastic or not.

1. **examine the context and content:**
   - the tweet mentions ""auto-messagers"" and ""#followbackers"" with a ""yes"" and ""no"" respectively.
   - the phrase ""they make me money over on tsu"" could be interpreted in different ways. it could be genuine or sarcastic depending on the context.

2. **look for indicators of sarcasm:**
   - sarcasm often involves saying the opposite of what one means, often in a mocking or ironic tone.
   - the tweet does not have clear indicators of sarcasm such as exaggerated praise, obvious contradictions, or a mocking tone.

3. **consider the overall tone:**
   - the tweet seems to be straightforward in its statements.
   - the use of ""thx your post"" suggests a polite and genuine tone.

4. **evaluate the hashtags and links:**
   - the hashtag ""#followbackers"" and the link provided do not inherently suggest sarcasm.
   - the mention of making money on tsu could be a factual statement rather than a sarcastic one.

based on the analysis, the tweet does not exhibit clear signs of sarcasm. therefore, the correct label for the input text is:

**answer: not sarcastic**",0,0
567,@AndrewDBailey Tough crowd. Josh Smith was tremendous tonight.,"- given the context and the potential for irony in the statement, it is likely that the speaker is being sarcastic. however, without additional context, we cannot be entirely certain. the statement ""tough crowd"" followed by ""josh smith was tremendous tonight"" suggests a sarcastic tone, but we should remain open to the possibility of a literal interpretation.

therefore, the correct label for the input text is: **'sarcastic'**.",1,0
568,"@kevinperry Would be also great if David teamed up with his old man again at the Carols, similar to a few years back.#Greatdou in both cases","- given the positive sentiment, lack of sarcastic indicators, and the context of reminiscing about a past enjoyable event, the text appears to be sincere.

therefore, the correct label for the input text is: **not sarcastic**.",0,0
569,Taking a hour to shit is always a good thing. #not,"- the initial positive statement followed by the negation ""#not"" clearly indicates that the speaker is being sarcastic.

therefore, the correct label for the input text is: **'sarcastic'**.",1,1
570,"My entire career has been devoted to being a BOSS in beating corruption, but I get beat in a corrupt election #Irony #SoCloseTilden #1Vote","- the text uses irony and contradiction, which are common indicators of sarcasm.
- the explicit mention of ""irony"" in the hashtag further supports the sarcastic nature of the statement.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,1
571,Yay I just love this time of the month...! #Sarcasm,"- given the explicit hashtag and the context, it is clear that the statement is meant to be sarcastic.

therefore, the correct label for the input text is:

**sarcastic**

---",1,1
572,Finished the year strong with a good bike workout! Missed a lot this year resting my shoulder--hoping for better in 2015. Happy new year.,"**not sarcastic**

to determine whether the input text is sarcastic or not, let's analyze it step by step:

1. **content analysis**:
   - ""finished the year strong with a good bike workout!"": this statement seems positive and straightforward, indicating a sense of accomplishment.
   - ""missed a lot this year resting my shoulder--hoping for better in 2015."": this part acknowledges some setbacks due to a shoulder issue but expresses hope for improvement in the coming year.
   - ""happy new year.."": a common, sincere greeting for the new year.

2. **tone and context**:
   - the overall tone of the message is positive and hopeful.
   - there is no indication of irony or contradiction between the statements. the speaker is reflecting on the past year, mentioning both positive and negative aspects, and expressing optimism for the future.

3. **sarcasm indicators**:
   - sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic tone.
   - in this text, there is no clear indication of such a tone. the statements appear to be genuine and straightforward.

based on this analysis, the input text does not exhibit characteristics of sarcasm. therefore, the correct label for the input text is:

**not sarcastic**",0,0
573,@neverczarina trying hard to be fragile and petite. Hahaha. Happy new year liabeeeeee more clingy moments 😂😂😂,"**conclusion**: the correct label for the input text is **'sarcastic'**.

**label**: sarcastic",1,0
574,"@AYJamal_ yes, you got the point. :( it's like, as the time passes we're growing into some kind of beasts.","- given the contrast between the initial agreement and the subsequent negative and exaggerated statement, along with the sad emoticon, it is reasonable to interpret this text as sarcastic.
   - however, without the full context of the conversation, it is important to consider that the statement could also be genuine.

therefore, the correct label for the input text is:

**sarcastic**",1,0
575,"Someone took my lucky hat today, yay, isn't that fun... #sarcasm #IhopeIGetItBack","- given the context and the explicit hashtag, it is clear that the speaker is being sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
576,@MohammadFarooq_ grateful for this encouragement :)),"given the task, let's proceed step by step to ensure we have the right answer.

### step 1: identify the best answer according to the researcher
the researcher did not explicitly state which answer they thought was best. however, based on the detailed critique, it seems that the third response was the most comprehensive, as it acknowledged the potential for sarcasm and considered the emoticon's role.

### step 2: improve the selected answer
to improve the third answer, we should:
- acknowledge the limitations of relying solely on emoticons.
- emphasize the need for contextual information.
- provide a balanced view that considers both the potential for genuine sentiment and sarcasm.

### step 3: print the improved answer in full

**improved answer:**

to determine whether the input text ""@mohammadfarooq_ grateful for this encouragement :))"" is sarcastic or not, let's analyze it step by step:

1. **examine the content**:
   - the text is: ""@mohammadfarooq_ grateful for this encouragement :))""
   - the phrase ""grateful for this encouragement"" typically conveys a positive sentiment.

2. **consider the context**:
   - the presence of the username ""@mohammadfarooq_"" suggests that this is a reply or mention directed at someone specific.
   - the use of ""grateful"" and ""encouragement"" are positive words.

3. **look for indicators of sarcasm**:
   - sarcasm often involves saying something positive in a context where it is clear that the speaker means the opposite.
   - the emoticon "":))"" can sometimes be used to exaggerate the sentiment, which might indicate sarcasm.

4. **evaluate the overall tone**:
   - if the context of the conversation (which we don't have here) suggests that the ""encouragement"" was actually not helpful or was given in a negative situation, the positive words could be sarcastic.
   - without additional context, the exaggerated smiley face "":))"" can be a strong indicator of sarcasm.

given the exaggerated emoticon and the potential for the words to be interpreted in a sarcastic manner, it is reasonable to classify this text as ""sarcastic"". however, it is important to note that without the full context, there is some uncertainty in this classification.

**answer: sarcastic**",1,0
577,"@Espngreeny @espngolic ""pit players v. victims?"" How dare the NFL put a divide between men and the women and children they beat? #sarcasm","sure, here is the improved answer in full:

---

sure, let's break down the text to determine whether it is sarcastic or not.

1. **text analysis**:
   - the text is: ""@espngreeny @espngolic ""pit players v. victims?"" how dare the nfl put a divide between men and the women and children they beat? #sarcasm.""
   - the text includes a hashtag `#sarcasm`, which is a strong indicator that the text is intended to be sarcastic.

2. **content examination**:
   - the phrase ""how dare the nfl put a divide between men and the women and children they beat?"" is a rhetorical question that implies criticism of the nfl.
   - the use of ""how dare"" suggests indignation, but given the context and the hashtag, it is likely mocking the nfl rather than expressing genuine outrage.

3. **contextual clues**:
   - the mention of ""pit players v. victims?"" suggests a controversial or sensitive issue, likely related to domestic violence or misconduct by nfl players.
   - the text is addressing a serious issue (domestic violence) in a way that seems to mock the nfl's handling of the situation.

4. **hashtag analysis**:
   - the hashtag `#sarcasm` explicitly indicates that the statement is not meant to be taken literally and is instead sarcastic.

given these points, the text is clearly intended to be sarcastic. therefore, the correct label for the input text is:

**sarcastic**",1,0
578,"@ProgressMich kids don't need schools! Schools just turn them into gay atheists, gaytheists, if you will. #sarcasm","- given the context, content, and explicit use of the `#sarcasm` hashtag, it is clear that the text is intended to be sarcastic. however, it is also important to be aware of the potential for offensive content in the language used.

therefore, the correct label for the input text is: **'sarcastic'**.
```",1,1
579,@TonyBrown03 @bigedh456 @ParkzTheDon hmmmm. I wouldn't say she has tits 😁,"- considering the tone, the use of the emoji, and the context, it is likely that the statement is meant to be sarcastic.

therefore, the correct label for the input text is:

**sarcastic**",1,0
580,Did you know iOS 8 features custom keyboards? #sarcasm http://t.co/JhuwHjleiu,"- given the explicit use of the hashtag ""#sarcasm"" and the context suggesting that the information is already well-known, the text is clearly intended to be sarcastic.

therefore, the correct label for the input text is:

**sarcastic**
```",1,1
581,"Tax & NI on your wage slip is like Jim Bowen on bullseye goin ""look what you coulda won"" #rubbingitin #crap http://t.co/3zJlaxxgUu","the correct label for the input text is ""sarcastic"".",1,0
582,"Today stats: One follower, No unfollowers and followed 2 people via http://t.co/3h4S1RT3hh","- given the context and the modesty of the social media stats, it is likely that the user is being sarcastic about the significance of these numbers.

therefore, the correct label for the input text is:

**sarcastic**",1,0
583,@kiersttt22 yeah I do. But you know there's this thing called an all nighter and apparently I wanna pull one #not,"**sarcastic**

let's break down the text to determine if it is sarcastic or not.

1. **text analysis**:
   - the text is: ""@kiersttt22 yeah i do. but you know there's this thing called an all nighter and apparently i wanna pull one #not.""
   - the phrase ""yeah i do"" suggests agreement or affirmation.
   - the phrase ""but you know there's this thing called an all nighter"" introduces a contrast or a different idea.
   - the phrase ""apparently i wanna pull one"" implies that the speaker is considering or planning to stay up all night.
   - the hashtag ""#not"" at the end negates the previous statement, indicating that the speaker does not actually want to pull an all-nighter.

2. **sarcasm indicators**:
   - the use of ""yeah i do"" followed by a contrasting statement can be a sign of sarcasm.
   - the hashtag ""#not"" explicitly negates the previous statement, which is a common way to indicate sarcasm.

3. **context and tone**:
   - the overall tone of the message, especially with the use of ""#not,"" suggests that the speaker is being sarcastic about wanting to pull an all-nighter.

4. **additional contextual analysis**:
   - the relationship between the speaker and the person they are addressing (@kiersttt22) could provide more context. if they have a history of joking or sarcastic exchanges, this would further support the interpretation of sarcasm.
   - the broader context of the conversation (e.g., previous messages) could also provide clues. if the speaker has been complaining about being tired or having too much work, the sarcasm would be more evident.

5. **counterexamples**:
   - while ""#not"" is a strong indicator of sarcasm, there could be contexts where it is used differently. for example, in a playful or ironic manner without the intent to be sarcastic. however, in this specific case, the negation of wanting to pull an all-nighter strongly suggests sarcasm.

based on the analysis, the text appears to be sarcastic. therefore, the correct label for the input text is:

**sarcastic**",1,1
584,It has #not #been #seen www.MonsterMMORPG. com since. progoneate follow @MonsterMMORPG #mariland http://t.co/Mq4r8Kbgb1,"based on the analysis, the researcher likely found response option 1 to be the best. here is the improved version of that answer:

**not sarcastic**

let's work this out in a step by step way to be sure we have the right answer:

1. **content analysis**:
   - the text contains hashtags: `#not`, `#been`, `#seen`, `#mariland`.
   - it mentions a website: `www.monstermmorpg.com`.
   - it includes a twitter handle: `@monstermmorpg`.
   - there is a url: `http://t.co/mq4r8kbgb1`.

2. **hashtag analysis**:
   - the hashtag `#not` could potentially indicate sarcasm, but it is not conclusive on its own. hashtags like `#not` can sometimes be used sarcastically, but without additional context, it is difficult to determine the intent.
   - the other hashtags `#been`, `#seen`, and `#mariland` do not provide clear indicators of sarcasm and seem more informational.

3. **context and tone**:
   - the text does not provide a clear context or tone that suggests sarcasm. it appears to be more of a promotional or informational tweet rather than a sarcastic remark.
   - the mention of a website and a twitter handle suggests that the text might be promotional or informational rather than sarcastic. however, it is important to consider that promotional content can sometimes be sarcastic.

4. **overall interpretation**:
   - the presence of the hashtag `#not` alone is not sufficient to classify the text as sarcastic. while hashtags can carry significant meaning, the overall context and tone of the text do not strongly indicate sarcasm.
   - the rest of the text does not exhibit typical characteristics of sarcasm, such as irony, exaggeration, or contradiction.

based on this analysis, the text does not strongly indicate sarcasm. therefore, the correct label for the input text is:

**not sarcastic**",0,0
585,"I've visited 19 #US #States, 2 #Canadian #Provinces, & 11 #Countries total. (Not the most, but not bad.)","- the statement appears to be straightforward and factual, with a modest self-assessment.
   - there is no strong evidence of sarcasm, as the tone does not suggest irony or contradiction.
   - given the context of social media and the potential for subtle sarcasm, it is important to consider both possibilities. however, based on the information provided, the text leans more towards being sincere.

based on this analysis, the correct label for the input text is:

**not sarcastic**",0,0
586,Just a @ScienceDaily article re: a robot arm you can control with your mind. Meh. Nothing huge. #sarcasm #science http://t.co/AK4bAorhBc,"sure, here is the improved answer in full:

sure, let's break down the text to determine whether it is sarcastic or not:

1. **text analysis**:
   - the text mentions a ""robot arm you can control with your mind,"" which is a significant scientific advancement.
   - the word ""meh"" is used, which typically indicates indifference or lack of enthusiasm.
   - the phrase ""nothing huge"" is used, which downplays the significance of the scientific advancement.
   - the hashtags `#sarcasm` and `#science` are included, with `#sarcasm` explicitly indicating sarcasm.

2. **context and tone**:
   - the context is a scientific breakthrough, which is generally considered a big deal.
   - the tone of the text is dismissive and downplays the importance of the breakthrough, which is a common characteristic of sarcasm.

3. **explicit indicators**:
   - the hashtag `#sarcasm` is a direct indicator that the text is meant to be sarcastic.

given these points, the text is clearly intended to be sarcastic. therefore, the correct label for the input text is:

**sarcastic**",1,1
587,"That awkward moment when you plane your whole day around your Golf Class, and it gets cancelled! #stupidrain","- the overall tone of the text, combined with the use of specific phrases and the hashtag, suggests that the speaker is expressing their frustration in a sarcastic manner.

therefore, the correct label for the input text is **'sarcastic'**.",1,0
588,@TSTG11 @Shweta_97 @AparnaRam_ same here. Tryin to link d convos bt another tweet cums up. #Sarcasm is the only wrd repeated.😂😂😂😂😂,"sure, here is the improved version of the best answer option:

**text analysis**:
- the text mentions difficulty in following conversations because another tweet comes up.
- the hashtag `#sarcasm` is explicitly used.
- the presence of multiple laughing emojis (😂😂😂😂😂) suggests a humorous or mocking tone.

**indicators of sarcasm**:
- **hashtag**: the use of `#sarcasm` directly indicates that the speaker is being sarcastic.
- **emojis**: the laughing emojis reinforce the sarcastic tone, as they often accompany sarcastic remarks to indicate that the statement should not be taken literally.

**context**:
- the speaker is likely expressing frustration or annoyance in a humorous way about the difficulty of following conversations on twitter due to the constant influx of new tweets.

given these points, the text is clearly intended to be sarcastic. therefore, the correct label for the input text is:

**sarcastic**",1,1
589,Shitty drivers are always fun. #not,"- the combination of a negative description (""shitty drivers"") with a seemingly positive statement (""are always fun"") followed by an explicit negation (""#not"") strongly suggests that the speaker is being sarcastic. additionally, the context of the statement and the use of the hashtag ""#not"" are clear indicators that the speaker does not genuinely find bad drivers fun, but is instead using sarcasm to express their frustration.

therefore, the correct label for the input text ""shitty drivers are always fun. #not."" is **'sarcastic'**.",1,1
590,@RanjeniM Just realised we missed it too. In the middle of a tech troubleshooting mission to get an article on Madiba up on the site. #irony,"the correct label for the input text is ""sarcastic"".",1,1
591,"Putting good things in my mind for lunch today instead of just internet junk. Oh, and tweeting. Tweeting good for building tribe.","- given the context and the potential for an exaggerated or mocking tone, it seems likely that the text is using sarcasm to highlight the triviality of tweeting compared to more meaningful activities.

therefore, the correct label for the input text is: **sarcastic**.",1,0
592,Anybody using their rights to protest legally gets the law thrown at them. & the ones who do the crimes don't. That's #Irony #NotJustice,"- the statement points out an inconsistency in the application of the law, which the speaker finds ironic.
- given the critical and ironic nature of the statement, it is likely intended to be sarcastic.
- therefore, the correct label for the input text is: **sarcastic**.",1,1
593,"~I'm not closed-minded, I'm just dogmatic~ #sarcasm #contradictions","sure, let's work through this step by step to improve the best answer and then print it in full.

**improved answer:**

let's break down the input text step by step to determine whether it is sarcastic or not.

1. **text analysis**:
   - the text is: ""~i'm not closed-minded, i'm just dogmatic~ #sarcasm #contradictions"".
   - the use of the tilde (~) at the beginning and end of the sentence often indicates a tone of irony or sarcasm.
   - the hashtags ""#sarcasm"" and ""#contradictions"" explicitly suggest that the statement is meant to be taken sarcastically.

2. **content analysis**:
   - the phrase ""i'm not closed-minded, i'm just dogmatic"" is inherently contradictory. being dogmatic typically implies a rigid, closed-minded approach to beliefs or opinions.
   - the contradiction between claiming not to be closed-minded while admitting to being dogmatic is a classic example of sarcasm, where the speaker says one thing but means another.

3. **contextual clues**:
   - the hashtag ""#sarcasm"" directly indicates that the statement is sarcastic.
   - the hashtag ""#contradictions"" further supports the idea that the statement is not meant to be taken at face value.

given these points, the text is clearly intended to be sarcastic. therefore, the correct label for the input text is:

**sarcastic**",1,1
594,Sometimes it's #not about being #Cocky.. 😏😼 It's abt knowing what ur #Capable of & #doing it...... http://t.co/jmWKGojRNp,"based on the analysis, the text appears to have a sarcastic tone due to the use of contradictory statements, specific emojis, and the overall context. however, it's important to acknowledge the potential for alternative interpretations.

the correct label for the input text is **'sarcastic'**.",1,0
595,A Puppet at the #PTI rally wanting to make #NayaPakistan #irony http://t.co/3kAny6qhKr,"- given the use of the term ""puppet"" in a political context and the explicit mention of ""irony,"" it is clear that the speaker is being sarcastic about the situation.

therefore, the correct label for the input text is **""sarcastic""**.",1,1
596,I can't even begin to explain my frustration. 😒,"- given the exaggerated expression of frustration and the use of the annoyed emoji, it is reasonable to interpret the text as sarcastic.

therefore, the correct label for the input text ""i can't even begin to explain my frustration. 😒"" is:

**sarcastic**",1,0
597,Goes both ways #make #love #not #war #peace http://t.co/fXUKcP3j2y... http://t.co/rxeVfBShsH,"**conclusion: not sarcastic**

to determine whether the input text ""goes both ways #make #love #not #war #peace http://t.co/fxukcp3j2y... http://t.co/rxevfbshsh"" is sarcastic or not, let's analyze it step by step:

1. **content analysis**:
   - the text mentions ""goes both ways"" which can imply a neutral or balanced perspective.
   - the hashtags ""#make #love #not #war #peace"" suggest a positive and peaceful message.
   - the inclusion of urls does not provide additional context for sarcasm.

2. **tone and context**:
   - the phrase ""goes both ways"" can sometimes be used sarcastically, but in this context, it seems to align with the positive message of the hashtags.
   - the hashtags themselves are straightforward and promote a clear message of love and peace, which typically does not carry a sarcastic tone.

3. **linguistic cues**:
   - there are no obvious linguistic cues such as exaggeration, contradiction, or irony that are commonly associated with sarcasm.

4. **overall interpretation**:
   - the overall message appears to be promoting peace and love, without any clear indicators of sarcasm.

based on this analysis, the input text does not exhibit characteristics of sarcasm. therefore, the correct label is:

**not sarcastic**",0,0
598,Fighting over chargers is definitely how I wanted to start my day.😒 #not,"- the combination of an exaggerated positive statement, a negative emoji, and a negating hashtag strongly indicates sarcasm.

therefore, the correct label for the input text is: **sarcastic**.
```",1,1
599,I had the most broke friends in undergrad now these fools get a lil money and want to act uppity as ever,"the correct label for the input text is **'sarcastic'**.

**explanation**:
1. **understanding the context**:
   - the speaker is talking about their friends from undergrad who were financially struggling (""broke friends"").
   - now, these friends have acquired some money (""get a lil money"").
   - the friends are now behaving in a superior or pretentious manner (""want to act uppity as ever"").

2. **identifying sarcasm**:
   - sarcasm often involves saying something in a way that implies the opposite of what is literally said, often to mock or convey contempt.
   - the phrase ""want to act uppity as ever"" suggests a change in behavior that the speaker finds ironic or hypocritical, given their friends' previous financial status.

3. **tone and implication**:
   - the tone of the statement seems to carry a hint of mockery or disdain towards the friends' new behavior.
   - the use of ""fools"" indicates a negative judgment, which can be a sign of sarcasm.

4. **conclusion**:
   - the overall sentiment of the text suggests that the speaker is mocking their friends for their change in behavior after acquiring some money.
   - this mockery and the implied irony are strong indicators of sarcasm.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,0
600,That's comfortably the most stonewall penalty I've ever seen.. What are these refs on? #hadone #Stoke,"sure, here is the improved answer based on the best response identified:

to determine whether the input text ""that's comfortably the most stonewall penalty i've ever seen.. what are these refs on? #hadone #stoke"" is sarcastic or not, let's break it down:

1. **literal meaning**: the text is talking about a penalty in a sports game, likely soccer, and is questioning the referees' decisions.

2. **contextual clues**:
   - ""that's comfortably the most stonewall penalty i've ever seen"": the phrase ""stonewall penalty"" suggests that the penalty was very obvious and clear-cut.
   - ""what are these refs on?"": this implies disbelief or questioning the referees' judgment, suggesting that the speaker thinks the referees made a poor decision.
   - hashtags ""#hadone"" and ""#stoke"": these provide context that the comment is related to a specific game or team, stoke.

3. **tone and intent**:
   - the phrase ""comfortably the most stonewall penalty"" is likely exaggerated for effect.
   - the rhetorical question ""what are these refs on?"" indicates disbelief and criticism.

4. **sarcasm indicators**:
   - exaggeration: saying it is ""comfortably the most stonewall penalty"" suggests an overstatement.
   - rhetorical question: questioning the referees' state of mind implies that the speaker does not genuinely believe the referees are making correct decisions.

given these points, the text appears to be using sarcasm to criticize the referees' decision-making in the game.

**conclusion**: the correct label for the input text is ""sarcastic"".",1,0
601,Don't think that you can just use my boyfriend when you have noone else...#not#on#my#watch,"- given the straightforward and serious nature of the text, it does not exhibit the characteristics of sarcasm.

therefore, the correct label for the input text is: **not sarcastic**.",0,0
602,Everybody's Talking about Snow and I'm just Sitting Here and the only Snow around is on our Cars.. #snow #not,the correct label for the input text is: **'sarcastic'**.,1,0
603,"My coach is so supportive. ""tighten your belt, pick up the weight and just do it."" #sarcasm #ithinkhehatesmesomedays #itsmostlylove","- given the explicit hashtag #sarcasm and the context provided by the hashtags, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.

---",1,1
604,Still in da process #drawing #sketch #fishkoi #tattoo #not #yet #finish http://t.co/ZtoXiSYXgs,"based on the analysis, the text does not appear to be sarcastic. it is a straightforward update about the progress of a drawing or sketch.

the correct label for the input text is **'not sarcastic'**.",0,0
605,Cause I love going to bed alone every night.. #not,"sure, here is the improved answer in full:

**answer:**

let's break down the text to determine if it is sarcastic or not.

1. **text analysis**:
   - the input text is: ""cause i love going to bed alone every night.. #not.""
   - the phrase ""cause i love going to bed alone every night"" suggests a positive sentiment towards going to bed alone.
   - the hashtag ""#not"" at the end negates the previous statement, indicating that the speaker does not actually love going to bed alone every night.

2. **sarcasm indicators**:
   - sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic way.
   - the use of ""#not"" is a common way to indicate sarcasm, as it explicitly negates the preceding statement.

3. **context and tone**:
   - the tone of the statement, combined with the hashtag, suggests that the speaker is being ironic.
   - the speaker is likely expressing displeasure or frustration about going to bed alone every night, despite the initial positive phrasing.

based on this analysis, the text ""cause i love going to bed alone every night.. #not."" is clearly sarcastic.

**final label**: sarcastic",1,1
606,"If Comes From The #heART Then They EXPRESS it, Connect @the3rdeyeBrand or http://t.co/MFGlfnDGRk #thankyou #3rdeyebrand","- given the positive and promotional nature of the text, it does not exhibit characteristics of sarcasm.

therefore, the correct label for the input text is: **not sarcastic**.",0,0
607,Kid who tried stealing tools from me is now mad cuz someone took his hot sauce out of the fridge at work #Irony,"- the text is highlighting the absurdity and hypocrisy of the kid's reaction, which is a common characteristic of sarcasm.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,1
608,EmoPostAhead lol the sucky thing about seeing beauty in everything? You see the beauty in a liar #BeautifulLiar #lovethwayyoulie #NOT,"- the text uses irony and contradiction to convey a message that is opposite to the literal meaning.
   - the hashtags and explicit negation at the end further confirm the sarcastic intent.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,1
609,@naomiwgrossman You blew my mind on #AHSFREAKSHOW You're brilliant.,"sure, here is the improved answer based on the analysis:

**response option 2**: the text is analyzed for context, tone, and language, concluding that the text is ""not sarcastic.""

**improved answer**:

sure, let's break it down step by step to determine if the input text is sarcastic or not.

1. **identify the context and content**:
   - the tweet is directed at @naomiwgrossman, who is an actress known for her role in ""american horror story: freak show"" (ahsfreakshow).
   - the text says: ""you blew my mind on #ahsfreakshow you're brilliant.""

2. **analyze the tone and language**:
   - the phrase ""you blew my mind"" is a strong expression of amazement or admiration.
   - ""you're brilliant"" is a direct compliment.

3. **consider the likelihood of sarcasm**:
   - sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic tone.
   - there are no indicators of irony or a mocking tone in the text. the language used is straightforward and positive.

4. **contextual clues**:
   - the use of hashtags and direct mention suggests the person is publicly praising naomi grossman.
   - there is no negative context or previous conversation that might suggest sarcasm.

5. **broader context and relationship**:
   - consider the broader context of the conversation and the relationship between the speaker and the recipient. if the speaker is a fan or someone who typically praises the actress, it is more likely that the comment is genuine.
   - if there is no history of negative interactions or sarcasm between the speaker and the recipient, it further supports the interpretation of sincerity.

based on the analysis, the text appears to be a genuine compliment without any indicators of sarcasm.

**conclusion**: the correct label for the input text is ""not sarcastic"".",0,0
610,This team would finish fourth. #Irony #Arsenal #Afc,"```
idea 1: sure, let's break it down step by step:

1. identify the content of the text: the input text is ""this team would finish fourth. #irony #arsenal #afc.""

2. understand the literal meaning: literally, the statement suggests that the team (presumably arsenal, given the hashtags) would finish in fourth place.

3. consider the hashtags: the hashtags provide additional context:
   - #irony: this suggests that the statement is not meant to be taken literally and is likely sarcastic.
   - #arsenal and #afc: these indicate that the statement is about the arsenal football club.

4. contextual understanding: in the context of sports, particularly football (soccer), finishing fourth can be seen as underperforming, especially for a team with high expectations like arsenal. the use of #irony implies that the speaker does not genuinely believe the team will finish fourth, but is instead making a sarcastic remark about their performance.

5. determine the tone: given the use of #irony, the tone of the statement is sarcastic. the speaker is likely mocking the team's performance or the expectations around it.

6. consider alternative interpretations: while the hashtag #irony strongly suggests sarcasm, it's important to consider that the statement could be genuine in a different context. however, given the context of sports and the specific use of #irony, sarcasm is the most likely interpretation.

based on this analysis, the correct label for the input text ""this team would finish fourth. #irony #arsenal #afc."" is:

sarcastic
```",1,1
611,8 of our favorite smartphone highs and lows of 2014 http://t.co/5Wa92n1pPs,"- given the lack of clear indicators of sarcasm in the text itself and considering the context, it is reasonable to conclude that the text is not sarcastic.
   - however, without additional context about the author's usual tone, this conclusion is tentative.

therefore, the correct label for the input text is:

**not sarcastic**",0,0
612,@KateOnTheGo Things also go slowly when you are waiting for them especially!,"therefore, the correct label for the input text is: **sarcastic**.",1,0
613,"Few #relations are by #chance, few are by #choice and few are by #Facebook!! #irony","the correct label for the input text is ""sarcastic.""",1,1
614,what a lovely perma-fall we're having here in milwaukee. #not #doomandgloom #gimmesnow,"the correct label for the input text is ""sarcastic"".",1,1
615,Driving into town on very well cleaned country road I see a tow truck veer off too far to shoulder & get sucked into ditch. #Irony,"- the explicit mention of irony, the contrast between expectation and outcome, and the humorous tone all suggest that the text is intended to be sarcastic.

based on this analysis, the correct label for the input text is:

**sarcastic**

---",1,1
616,"Grace is a free spirited 8 yr old with the most humble heart. Aspiring model/actress, she also enjoys #piano and dance.Follow> @GraceLeeahB","```
idea 2: to determine whether the input text is sarcastic or not, let's analyze it step by step:

1. content analysis:
   - ""grace is a free spirited 8 yr old with the most humble heart.""
     - this sentence describes grace in a positive and sincere manner.
   - ""aspiring model/actress, she also enjoys #piano and dance.""
     - this sentence continues to describe grace's interests and aspirations in a positive light.
   - ""follow> @graceleeahb.""
     - this is a call to action, asking people to follow grace's account.

2. tone and context:
   - the tone of the text is positive and promotional.
   - there are no indicators of irony, exaggeration, or contradiction that are typical markers of sarcasm.

3. intended message:
   - the intended message seems to be to promote grace and her talents, encouraging people to follow her on social media.

4. contextual consideration:
   - without additional context, such as previous interactions or the environment in which this message was posted, it is challenging to definitively rule out sarcasm. however, based on the text alone, there are no clear signs of sarcasm.

given the analysis, the text does not exhibit characteristics of sarcasm. it appears to be a genuine and straightforward description of grace and her interests.

conclusion:
the correct label for the input text is ""not sarcastic"".
```",0,0
617,Mondaiiis to fridaiis without Huweyyyyyy #do #NOT #like http://t.co/eY6n4SeS9M,"- given the playful and exaggerated tone, along with the strong emphasis on disliking the weekdays without huwey, it is likely that the speaker is being sarcastic. however, we should also consider the possibility that the speaker is genuinely expressing their dislike in a dramatic way.

therefore, the correct label for the input text is **'sarcastic'**.",1,0
618,Love it when my mans on a cleaning spree.. Saves me doing it 👌😘😘😘,"- given the context and the potential for exaggerated enthusiasm, it is likely that the speaker is being sarcastic. they might actually be annoyed or frustrated that their partner is on a cleaning spree, but they are masking it with an overly positive statement.

therefore, the correct label for the input text is: **'sarcastic'**.",1,0
619,You could say after today I'm officially necrophelic #LatinFinal #justajoke #not intodeadthings,"- given the absurdity of the literal meaning, the context provided by the hashtags, and the explicit indication that it is a joke, it is clear that the statement is intended to be sarcastic.

therefore, the correct label for the input text is **'sarcastic'**.",1,1
620,Equal justice for all...unless you are Black during the Obama administration. http://t.co/8ELZkTarZZ via @foxnewspolitics,"- given the contrast between the ideal of ""equal justice for all"" and the reality implied by ""unless you are black during the obama administration,"" the text uses irony to criticize the situation.
   - this use of irony and the critical tone are strong indicators of sarcasm.

therefore, the correct label for the input text is **'sarcastic'**.",1,0
621,"tried to export an azure vm, well that went ok #sarcasm #vmcorrupt #thankyoumicrosoft #startalloveragain","sure, here is the improved answer in full:

to determine whether the input text is sarcastic or not, let's analyze it step by step:

1. **text content**: the input text is: ""tried to export an azure vm, well that went ok #sarcasm #vmcorrupt #thankyoumicrosoft #startalloveragain.""

2. **hashtags**: the hashtags included are:
   - #sarcasm
   - #vmcorrupt
   - #thankyoumicrosoft
   - #startalloveragain

3. **literal meaning**: the literal meaning of the text suggests that the person tried to export an azure virtual machine (vm) and it went ""ok.""

4. **contextual clues**:
   - the phrase ""well that went ok"" is often used sarcastically to imply that something did not go well at all.
   - the hashtag #sarcasm explicitly indicates that the statement is sarcastic.
   - the hashtags #vmcorrupt, #thankyoumicrosoft, and #startalloveragain suggest frustration and a negative outcome, which contradicts the literal meaning of ""went ok.""

5. **conclusion**: given the explicit use of the hashtag #sarcasm and the context provided by the other hashtags, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
622,#forgive #others #not #because they #deserve #forgiveness #you #peace love this from @i2imovement #words #wisdom ... http://t.co/MjXdZCZDud,"- given the positive and straightforward nature of the message, along with the context provided by the source, it does not exhibit characteristics of sarcasm.

therefore, the correct label for the input text is: **not sarcastic**.",0,0
623,Hardest parking i've probably ever done! #screwyousmallparkinglot,"- given the exaggeration, the tone of frustration, and the contradiction between the literal meaning and the intended sentiment, it is reasonable to conclude that the text is sarcastic.

therefore, the correct label for the input text is: **sarcastic**.

---",1,0
624,"I guess Paul didn't have buns, hon. #EatenAlive #not @Discovery","- the combination of the mocking tone, the use of ""hon,"" and the contradictory hashtags strongly suggest that the statement is sarcastic.

therefore, the correct label for the input text is: **sarcastic**.

---",1,1
625,An 'important' call from the council about a form we did 3 months ago is just what I need an hour before we head off to Disneyland. #not,"1. given the use of quotes, the hashtag, and the context, it is clear that the speaker is being sarcastic.

therefore, the correct label for the input text is **'sarcastic'**.",1,1
626,Laptop speakers are too quiet for music & simply too loud for porn 😒 !#Irony,"the correct label for the input text ""laptop speakers are too quiet for music & simply too loud for porn 😒 !#irony"" is **'sarcastic'**.",1,1
627,@AskPlayStation returning my brand new ps4 thanks to your faulty security. #goodjob #not,"- given the negative context and the use of contradictory hashtags, the text is clearly intended to be sarcastic.

therefore, the correct label for the input text is: **'sarcastic'**.

---",1,1
628,Most of us didn't focus in the #ADHD lecture. |.|#irony,"- given the use of `#irony` and the context of the statement, it is clear that the text is meant to be sarcastic. the speaker is likely making a humorous comment about the irony of not focusing during a lecture about a condition that affects focus.

therefore, the correct label for the input text is: **sarcastic**.

---",1,1
629,#farage a t1t in public who doesnt agree with seeing t1ts in public #breastfeeding #irony,"the correct label for the input text is ""sarcastic.""",1,0
630,@SR_Duncan @OreoSpeedwagon_ Ah ok. Well I hope things keep going well with person A x,"**response summary**: the text is labeled as ""not sarcastic"" based on a polite and friendly tone, with no strong indicators of sarcasm.

**flaws and faulty logic**:
1. **assumption of politeness**: the response assumes that the polite and friendly tone is sufficient to rule out sarcasm. sarcasm can be delivered in a polite manner, so this assumption is flawed.
2. **lack of context**: similar to the other responses, this one does not sufficiently account for the lack of context. it does not consider how the preceding conversation might change the interpretation.
3. **dismissal of ""ah ok""**: the response does not fully explore the potential sarcasm in the phrase ""ah ok,"" which can be dismissive or sarcastic.
4. **over-reliance on positive sentiment**: the response relies on the positive sentiment and friendly sign-off to conclude the lack of sarcasm, without considering that these can be used sarcastically.

### improved answer

**response summary**: the text is labeled as ""not sarcastic"" based on a polite and friendly tone, with no strong indicators of sarcasm.

**improved analysis**:
1. **politeness and tone**: while the text appears polite and friendly, it is important to recognize that sarcasm can be delivered in a polite manner. however, in this case, there are no strong indicators of sarcasm such as exaggerated praise or contradictory statements.
2. **context consideration**: the lack of context is a limitation, but based on the given text alone, there are no clear signs of sarcasm. the message seems to be a straightforward, well-wishing comment.
3. **""ah ok"" phrase**: the phrase ""ah ok"" can sometimes be used sarcastically, but in this context, it does not strongly suggest sarcasm. it is followed by a positive statement, which supports a genuine interpretation.
4. **positive sentiment and sign-off**: the positive sentiment and friendly sign-off ""x"" are consistent with a non-sarcastic tone. while these elements can be used sarcastically, there is no strong evidence to suggest that is the case here.

given the analysis, the most appropriate label for the input text is:

**not sarcastic**",0,0
631,@fbhw great story about the student trying to get the teacher fired!!#sarcasm#moron#storywasstupid,"```
let's break down the input text step by step to determine whether it is sarcastic or not.

1. **text analysis**:
   - the text is: ""@fbhw great story about the student trying to get the teacher fired!!#sarcasm#moron#storywasstupid.""
   - the phrase ""great story"" is typically positive, but the context (a student trying to get a teacher fired) is inherently negative. this contrast suggests sarcasm.

2. **hashtags**:
   - the hashtags include ""#sarcasm"", ""#moron"", and ""#storywasstupid"".
   - the hashtag ""#sarcasm"" explicitly indicates that the statement is sarcastic.
   - the hashtags ""#moron"" and ""#storywasstupid"" further emphasize the negative sentiment, reinforcing the sarcastic tone.

3. **context and tone**:
   - the use of ""great story"" in a context that is clearly negative (a student trying to get a teacher fired) suggests a sarcastic tone.
   - the exclamation marks and the negative hashtags reinforce the sarcastic nature of the statement.

based on the analysis, the text is clearly intended to be sarcastic. therefore, the correct label for the input text is:

**sarcastic**
```",1,1
632,@charleswhite816 @DelbartonHockey I will let @bshatel know - I'm sure he is shaking/quaking in his boots. #not,"- the text uses a common sarcastic phrase and explicitly negates it with ""#not,"" making it clear that the speaker does not actually believe @bshatel is scared or nervous.

based on this analysis, the correct label for the input text is:

**sarcastic**

---",1,1
633,@ParasiteCoD maybe you should grind the gym man #not #calling #you #fat,"- given the contradiction and the mocking tone, the text is likely intended to be sarcastic.

therefore, the correct label for the input text is: **'sarcastic'**.",1,1
634,"@OhSoSylvie start with India , I need to be somewhere they don't speak great English so I don't have to say much lol","- given the exaggeration, stereotyping, and the use of ""lol"" indicating humor, the text is likely intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,0
635,"I'm officially making today ""Single men get a smoothie"" day because that's who my customers have been all day.","- the text appears to be using humor and exaggeration to make a point, which is a common characteristic of sarcasm.

based on the analysis, the correct label for the input text is:

**sarcastic**",1,0
636,My favorite thing is waking up at 4 and driving 20 minutes in the snow just to see this bitch ass #Not #PaneraProTeam http://t.co/qebtDSVoRT,"- the overall tone and context of the text strongly suggest that the speaker is being sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
637,"#Irony: ""The elections are not over zero VAT, but about whether there will be a Zionist or extremist country here"". http://t.co/SxRoXLVspP","sure, here is the improved answer in full:

**sarcastic**

let's break down the text to determine whether it is sarcastic or not.

1. **examine the hashtag**: the text starts with the hashtag ""#irony"". this is a strong indicator that the statement might be ironic or sarcastic.

2. **analyze the statement**: the statement is: ""the elections are not over zero vat, but about whether there will be a zionist or extremist country here.""
   - the phrase suggests that the elections are not about a seemingly mundane issue (zero vat) but about a much more significant and controversial issue (the nature of the country being zionist or extremist).
   - the contrast between the trivial issue (zero vat) and the serious issue (zionist or extremist country) can be seen as an exaggeration, which is a common feature of sarcasm.

3. **context and tone**: the use of the word ""irony"" and the nature of the statement imply that the speaker is making a critical or mocking comment about the perceived priorities or the nature of the elections.

4. **conclusion**: given the use of the hashtag ""#irony"" and the exaggerated contrast in the statement, it is reasonable to classify this text as ""sarcastic"".

therefore, the correct label for the input text is: **sarcastic**.",1,1
638,Katie pisses me off so bad #TheApprentice,"sure, let's work through this step by step to ensure we have the right answer.

### step 1: determine the best answer option
the researcher provided critiques for each of the three response options. based on the critiques, it seems that the third response option was the most detailed and considered the context of the hashtag, even though it had some flaws. therefore, the researcher likely thought the third response option was the best.

### step 2: improve the best answer
to improve the third response option, we need to address the identified flaws:
1. **assumption of directness**: acknowledge that sarcasm can be subtle and not always direct.
2. **ignoring subtlety**: consider the possibility of a sarcastic tone, even in direct statements.
3. **simplistic view of sarcasm**: recognize that sarcasm can take many forms, not just saying the opposite.

### step 3: print the improved answer in full
here is the improved answer:

**response:**
- the text is: ""katie pisses me off so bad #theapprentice.""
- the phrase ""pisses me off so bad"" indicates strong negative emotion or frustration.
- the hashtag ""#theapprentice"" suggests that the text is related to the tv show ""the apprentice.""
- the use of a hashtag often indicates that the statement is part of a larger conversation or commentary about the show.
- sarcasm often involves saying something in a way that implies the opposite of the literal meaning, often for humorous or emphatic effect. however, sarcasm can also be more nuanced and context-dependent.
- the phrase ""pisses me off so bad"" is direct and seems to express genuine frustration. however, it's important to consider that sarcasm can be subtle and may not always be immediately obvious.
- given the context of reality tv shows, where viewers often use sarcasm to comment on contestants' behavior, there is a possibility that the statement could be sarcastic.
- **conclusion:** while the statement appears to be a direct expression of frustration, the context of reality tv commentary suggests that it could also be sarcastic. therefore, without additional context, it is challenging to definitively label the statement as ""not sarcastic."" a more cautious approach would be to consider the possibility of sarcasm.

**label:** ambiguous (could be either ""not sarcastic"" or ""sarcastic"" depending on additional context)",0,0
639,K. Michelle said Lil Kim is Plastic but 65% of her body is fake and silicone. Kim went Plat on PayPal but K has never SEEN platinum. #Irony,"**sarcastic**

to determine whether the input text is sarcastic or not, let's break down the elements of the text and analyze them:

1. **content analysis**:
   - the text mentions k. michelle criticizing lil kim for being ""plastic"" (implying that lil kim has had plastic surgery).
   - it then points out that 65% of k. michelle's body is fake and silicone, which is an ironic statement because k. michelle is criticizing someone for something she herself is guilty of.
   - the text also mentions that lil kim went platinum on paypal, while k. michelle has never seen platinum, which adds another layer of irony.

2. **hashtags and indicators**:
   - the hashtag ""#irony"" explicitly indicates that the statement contains irony, which is often a key component of sarcasm.

3. **tone and context**:
   - the tone of the text is mocking and points out the hypocrisy in k. michelle's statement about lil kim.
   - the use of irony and the mocking tone are strong indicators of sarcasm.

given these points, the text is making a sarcastic remark by highlighting the contradiction and irony in k. michelle's criticism of lil kim. therefore, the correct label for the input text is:

**sarcastic**",1,1
640,Rest in peace riff God! #Dimebag #Darrell #is #not #dead #pantera,"- the text uses a common expression of mourning and then contradicts it with hashtags that imply the person is not dead, which is a classic example of sarcasm.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,0
641,@WorldDiaMark @RamiBaron let's #not #forget the #origin of a #diamond in #relation with #humanrights #bigdata,"sure, let's work through this step by step to ensure we have the right answer.

**step 1: determine the best answer option according to the researcher**
- the researcher provided critiques for each response option.
- based on the critiques, it seems that response option 3 was considered the best, as it was the only one that concluded the text was ""not sarcastic,"" which aligns with the researcher's final critique.

**step 2: improve response option 3**
- we need to address the flaws identified by the researcher:
  - consider the possibility of sarcasm more thoroughly.
  - provide a more detailed tone analysis.
  - consider the context more deeply.

**step 3: print the improved answer in full**

here is the improved answer:

---

sure, let's break down the text step by step to determine if it is sarcastic or not.

1. **text analysis**:
   - the text is: ""@worlddiamark @ramibaron let's #not #forget the #origin of a #diamond in #relation with #humanrights #bigdata.""
   - the text includes hashtags like #not, #forget, #origin, #diamond, #relation, #humanrights, and #bigdata.

2. **context and tone**:
   - the phrase ""let's #not #forget the #origin of a #diamond in #relation with #humanrights"" suggests a reminder about the ethical considerations related to diamond sourcing.
   - the use of hashtags can sometimes add emphasis or a layer of meaning, but they don't inherently indicate sarcasm.

3. **sarcasm indicators**:
   - sarcasm often involves saying the opposite of what one means, often in a mocking or ironic tone.
   - in this case, the text appears to be a straightforward reminder about the ethical issues related to diamonds and human rights. there is no clear indication of irony or mockery.

4. **detailed tone analysis**:
   - the tone of the text seems earnest and serious, given the context of human rights and diamond origins.
   - there is no evident use of irony or exaggeration that would typically signal sarcasm.

5. **contextual consideration**:
   - the mention of human rights in relation to diamonds is a serious topic, often discussed in the context of ethical sourcing and conflict-free diamonds.
   - the text seems to be genuinely urging people to remember the importance of these issues, rather than mocking or downplaying them.

based on this detailed analysis, the text does not exhibit clear signs of sarcasm. it seems to be a genuine statement about the importance of remembering the ethical implications of diamond sourcing.

**conclusion:**
the correct label for the input text is:

**not sarcastic**",0,0
642,John Stockton in a commercial?!! Holy crap! #NBABallot,"- given the exaggerated reaction and the context, it seems likely that the statement is not meant to be taken at face value and is instead expressing a sarcastic surprise.

therefore, the correct label for the input text ""john stockton in a commercial?!! holy crap! #nbaballot"" is:

**sarcastic**",1,0
643,I have this weird urge to buy a hamster,"sure, here is the improved answer based on the best option identified:

**not sarcastic**

let's break down the process to determine whether the input text ""i have this weird urge to buy a hamster"" is sarcastic or not.

1. **understanding the context**:
   - sarcasm often involves saying something in a way that implies the opposite of what is actually meant, usually for humorous or emphatic effect.
   - the phrase ""i have this weird urge to buy a hamster"" does not immediately suggest an opposite meaning or a humorous twist.

2. **analyzing the tone**:
   - the word ""weird"" might suggest that the urge is unusual or unexpected, but it doesn't necessarily imply sarcasm.
   - there is no clear indication of irony or a mocking tone in the statement.

3. **considering common usage**:
   - people often express unusual or sudden desires in a straightforward manner without intending sarcasm.
   - the statement could simply be expressing a genuine, albeit unusual, desire.

4. **contextual clues**:
   - without additional context, such as the speaker's tone of voice or facial expressions, it is challenging to definitively classify the statement as sarcastic.
   - in written form, additional context or punctuation (like an exclamation mark or quotation marks) might help indicate sarcasm, but these are absent here.

based on the analysis, the statement ""i have this weird urge to buy a hamster"" does not provide strong indicators of sarcasm. therefore, the most appropriate label is:

**not sarcastic**",0,0
644,I love it when people try to tell me that Oakland is so much easier than other schools 😡 #not,"- given the context, the exaggeration, the contrasting elements, and the explicit negation, it is clear that the statement is not meant to be taken at face value.

therefore, the correct label for the input text is: **'sarcastic'**.",1,1
645,@robinhosking where did THAT come from?!,"the correct label for the input text is ""sarcastic"".",1,0
646,Somebody has filled my head with snot & used a cheese grater on the back of my throat during the night #unimpressed,"sure, let's proceed with the task.

**step 1**: determine which of the 3 answer options the researcher thought was best. 

**step 2**: improve that answer.

**step 3**: print the improved answer in full.

here is the improved answer in full:

---

let's break down the text to determine if it is sarcastic or not.

1. **literal meaning**: the text describes a situation where someone feels like their head is filled with snot and their throat feels like it has been grated with a cheese grater. this is clearly an exaggeration and not meant to be taken literally.

2. **exaggeration and hyperbole**: the use of extreme descriptions like ""filled my head with snot"" and ""used a cheese grater on the back of my throat"" are hyperbolic. people don't literally have their heads filled with snot or throats grated with a cheese grater.

3. **tone and context**: the hashtag ""#unimpressed"" suggests a negative sentiment, but the exaggerated description indicates that the speaker is using humor to express their discomfort or displeasure.

4. **common usage**: sarcasm often involves saying something in a way that is opposite to or exaggerated from the literal truth to convey disdain, frustration, or humor. the text fits this pattern.

given these points, the text is using exaggerated and humorous language to describe a negative experience, which is a common characteristic of sarcasm.

therefore, the correct label for the input text is: **sarcastic**.

---",1,0
647,I am downloading #AdvancedWarfare now!! Can't play it until 22nd of December tho :/ #Exams,"- the juxtaposition of excitement and disappointment, along with the use of emoticons, suggests that the speaker is being sarcastic about their situation. they are highlighting the irony of having the game but not being able to play it.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,0
648,@JohnPUTCH @CougarTownRally @CourteneyCox @bobclendenin @MrJoshHopkins @IBGomez I am so immensely sad about this.,"**final answer:**

to determine whether the input text is sarcastic or not, let's analyze it step by step:

1. **context and content**: the text mentions being ""immensely sad"" about something, which could be a genuine expression of sadness or a sarcastic remark.

2. **social media handles**: the text includes multiple mentions of twitter handles, which suggests it might be part of a conversation or a response to a specific event or announcement.

3. **tone and exaggeration**: the phrase ""immensely sad"" can be an exaggeration, which is often a clue for sarcasm. however, without additional context, it's challenging to determine if the sadness is genuine or exaggerated for effect.

4. **common usage**: on social media, people often use exaggerated expressions to convey sarcasm, especially when reacting to news or events involving celebrities or shows.

given these points, the phrase ""i am so immensely sad about this.."" in the context of a social media conversation involving multiple people and possibly a shared event, leans towards being sarcastic.

therefore, the correct label for the input text is:
**sarcastic**",1,0
649,@TrevorDickerson but hey we could just kill their kids in a drone strike cause that strategy seems to b working so well and #not,"sure, here is the improved answer in full:

---

sure, let's break down the text step by step to determine whether it is sarcastic or not.

1. **examine the content:**
   - the text mentions ""we could just kill their kids in a drone strike.""
   - it follows with ""cause that strategy seems to b working so well.""

2. **identify potential sarcasm indicators:**
   - the phrase ""we could just kill their kids in a drone strike"" is a highly controversial and extreme statement.
   - the follow-up ""cause that strategy seems to b working so well"" suggests a critique of the effectiveness of drone strikes.
   - the use of ""so well"" in this context is likely intended to be ironic, as it implies the opposite of what is stated.

3. **consider the hashtag:**
   - the hashtag ""#not"" at the end of the sentence is a strong indicator of sarcasm. it explicitly negates the preceding statement, reinforcing the idea that the speaker does not actually believe the strategy is working well.

4. **contextual understanding:**
   - the overall tone and content of the message suggest that the speaker is criticizing the use of drone strikes by implying that they are not effective and have severe consequences.

5. **phrase analysis:**
   - the phrase ""but hey"" at the beginning of the sentence often introduces a sarcastic remark, setting up the reader to expect irony or sarcasm.

6. **context dependence:**
   - sarcasm can sometimes be subtle and context-dependent. in this case, the context of discussing drone strikes and their effectiveness adds to the sarcastic tone.

based on these observations, the text appears to be using irony and exaggeration to make a critical point, which are common characteristics of sarcasm.

**conclusion:**
the correct label for the input text is ""sarcastic.""

---",1,1
650,"Get on the work bus, driver turns his music on and the first song on is 'another day in paradise' #irony","- given the context and the explicit indication of irony, the text is using sarcasm to highlight the disparity between the idealistic phrase and the mundane reality.

therefore, the correct label for the input text is **'sarcastic'**.",1,1
651,my brother did this. now I hate my brother even more. |#jk #not #stilljk #fatbro http://t.co/ec8j6cy281,"the correct label for the input text is ""sarcastic"".",1,0
652,"Absolutely no #ALP or @jrobertsonmp fan, but seriously many have done this before him & many will. #Scapegoat #Excuse he was a lame duck","the input text is ""sarcastic"".",1,0
653,"Support @Singleology101 reveal the truth behind Love, sex and drama visit http://t.co/zNVC7fpIFf","based on the analysis, the text does not exhibit characteristics of sarcasm. it appears to be a straightforward promotional message.

**answer: not sarcastic**",0,0
654,"Lots of people tweeting pictures from their cars of their snowy commutes to work, whilst saying ""stay safe"" Oh, the #irony!","- the text is highlighting the contradictory and hypocritical behavior of people who are not practicing what they preach.
   - the explicit mention of ""irony"" reinforces the sarcastic tone.

therefore, the correct label for the input text is **'sarcastic'**.

---",1,1
655,@TonyRohrs they've spread their positions off with long feeder cattle! #sarcasm,"given these points, the text is clearly marked as sarcastic by the hashtag and the content itself seems to support this.

**conclusion**: the correct label for the input text is ""sarcastic.""

**improved answer:**

given these points, the text is clearly marked as sarcastic by the hashtag and the content itself seems to support this. the phrase ""they've spread their positions off with long feeder cattle!"" could be interpreted as an exaggerated or absurd statement, which is a common characteristic of sarcasm. the mention of ""@tonyrohrs"" suggests that this is a reply or a mention directed at someone, possibly in a conversation where sarcasm is being used to make a point or joke. the hashtag `#sarcasm` explicitly labels the statement as sarcastic, leaving little room for doubt.

**conclusion**: the correct label for the input text is ""sarcastic.""",1,0
656,It's all about Twitter #not a clue,"sure, let's work through this step by step to ensure we have the right answer.

**step 1: identify the best answer according to the researcher**
- the researcher did not explicitly state which answer was the best, but based on the critiques, it seems that all three answers had similar flaws. however, the third response was the most detailed and comprehensive among the three.

**step 2: improve the best answer**
- to improve the third response, we need to address the identified flaws:
  - provide a more nuanced understanding of sarcasm.
  - consider alternative interpretations.
  - include more evidence and reasoning.
  - explore other linguistic or contextual cues.

**step 3: print the improved answer in full**

**improved answer**:
sure, let's break down the text to determine whether it is sarcastic or not.

1. **text analysis**:
   - the input text is: ""it's all about twitter #not a clue.""

2. **identifying key elements**:
   - the phrase ""it's all about twitter"" suggests that twitter is the main topic.
   - the hashtag ""#not a clue"" is crucial here. hashtags often provide additional context or commentary.

3. **understanding the hashtag**:
   - the hashtag ""#not a clue"" implies that the speaker does not actually understand or have a clue about twitter, despite the initial statement suggesting its importance.

4. **contradiction**:
   - there is a clear contradiction between ""it's all about twitter"" (implying importance or focus) and ""#not a clue"" (implying ignorance or lack of understanding).

5. **sarcasm detection**:
   - sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic way.
   - in this case, the speaker is likely being sarcastic by first stating the importance of twitter and then immediately undermining that statement with the hashtag.

6. **contextual consideration**:
   - the use of the hashtag ""#not a clue"" in this context is likely intended to be humorous or ironic, indicating that the speaker is actually expressing a lack of understanding about twitter despite the initial statement.
   - additionally, the tone of the statement and the use of a hashtag, which is common in social media for adding a layer of commentary, further support the interpretation of sarcasm.

7. **alternative interpretations**:
   - while it is possible that the speaker is genuinely confused about twitter, the structure and tone of the statement, combined with the hashtag, strongly suggest a sarcastic intent.

based on this comprehensive analysis, the text ""it's all about twitter #not a clue"" is likely intended to be sarcastic.

**answer**: sarcastic",1,0
657,"@ban_postgate though, I suspect you don't actually care about the truth, so whatever, go troll someone else ;-)","sure, let's work through this step by step to ensure we have the right answer.

### step 1: determine the best answer option
based on the researcher's critique, it seems that response option 1 was the most detailed and thorough, despite its flaws. it provided a comprehensive breakdown of the text and identified several indicators of sarcasm.

### step 2: improve the best answer
to improve response option 1, we need to:
- reduce redundancy.
- balance the emphasis on the winking emoticon with other contextual clues.
- consider potential counterarguments or alternative interpretations.
- provide a more nuanced analysis.

### step 3: print the improved answer in full

**improved answer:**

let's break down the text step by step to determine if it is sarcastic or not.

1. **examine the content:**
   - the text starts with ""@ban_postgate though, i suspect you don't actually care about the truth, so whatever, go troll someone else ;-).""
   - the phrase ""i suspect you don't actually care about the truth"" implies a negative assumption about the person being addressed.
   - the use of ""so whatever"" indicates a dismissive attitude.
   - the phrase ""go troll someone else"" is a direct insult, suggesting that the person is being accused of trolling.
   - the winking emoticon "";-)"" often adds a layer of irony or sarcasm to the statement.

2. **identify sarcastic indicators:**
   - sarcasm often involves saying the opposite of what one means, usually in a mocking or contemptuous tone.
   - the combination of dismissive language (""so whatever"") and the winking emoticon suggests that the speaker is not being sincere.
   - the overall tone of the message is mocking and dismissive, which are common characteristics of sarcasm.

3. **contextual clues:**
   - the use of a winking emoticon at the end of a statement that is otherwise negative and dismissive is a strong indicator of sarcasm.
   - the phrase ""go troll someone else"" is not a genuine suggestion but rather a sarcastic way to tell the person to stop bothering them.

4. **consider alternative interpretations:**
   - while the text appears to be sarcastic, it's important to consider that the speaker might be genuinely frustrated or dismissive. however, the combination of the mocking tone, dismissive language, and the winking emoticon strongly suggests sarcasm.

based on the analysis, the text exhibits several characteristics of sarcasm, including a mocking tone, dismissive language, and the use of a winking emoticon to indicate irony.

**conclusion:**
the correct label for the input text is ""sarcastic.""",1,0
658,@KaylaBattaglia thanks I thought it was tomorrow #not #iknow #notthepoint,"- given the context, the use of hashtags, and the overall tone, it is reasonable to conclude that the text is likely sarcastic. however, we should acknowledge the possibility of a non-sarcastic interpretation.

therefore, the correct label for the input text is: **sarcastic**.",1,1
659,She talkin bout gender roles and we're the narrow minded ones #Irony,"- given the context and the explicit use of the hashtag ""#irony"", it is clear that the speaker is being sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
660,@FleurEast @lilyallen and why wouldn't you be after THAT performance!,"sure, let's proceed with the task.

**final answer:**

sure, let's break down the text to determine if it is sarcastic or not.

1. **identify the context and tone**:
   - the text is directed at two individuals, @fleureast and @lilyallen.
   - the phrase ""and why wouldn't you be after that performance!"" is key here.

2. **analyze the phrase ""and why wouldn't you be after that performance!""**:
   - the use of ""that performance"" with capitalization suggests emphasis.
   - the phrase ""why wouldn't you be"" can imply that the performance was expected to elicit a certain reaction.

3. **consider the possible interpretations**:
   - if the performance was genuinely good, the statement could be straightforward and sincere.
   - if the performance was poor or disappointing, the statement could be sarcastic, implying the opposite of what is said.

4. **look for indicators of sarcasm**:
   - sarcasm often involves saying something in a way that implies the opposite meaning.
   - the emphasis on ""that performance"" could be a clue that the speaker is being sarcastic, especially if the performance was notably bad.

5. **contextual clues**:
   - without additional context about the performance, it's challenging to be certain.
   - however, the exaggerated emphasis and the rhetorical nature of the question suggest a sarcastic tone.

based on the analysis, the text likely carries a sarcastic tone, implying that the performance was not good and the reaction is not genuinely positive.

**final label: sarcastic**",1,0
661,Yay for cars having a case of the Mondays. #not,"- the text uses a positive expression followed by a negation to convey the opposite meaning.
- this is a classic example of sarcasm.

therefore, the correct label for the input text is: **sarcastic**.",1,1
662,http://t.co/a4D9w4xpBs #AnalTryouts #Sensational Sensational blondie chick gets anally smashed in a threesome,"**answer**:

sure, let's break down the process to determine whether the given text is sarcastic or not.

1. **understand the content**: the text is a tweet that includes a url, hashtags, and a description of explicit adult content.

2. **identify key elements**:
   - url: `http://t.co/a4d9w4xpbs`
   - hashtags: `#analtryouts #sensational`
   - description: `sensational blondie chick gets anally smashed in a threesome.`

3. **analyze the tone**:
   - the description uses explicit language to describe adult content.
   - the hashtags and the description seem to be promoting or describing the content in a straightforward manner.

4. **check for sarcasm indicators**:
   - sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic tone.
   - there is no clear indication of irony, mockery, or contradiction in the text. the language appears to be direct and literal.

5. **context consideration**:
   - the context of the tweet seems to be promotional, likely for adult content, and does not exhibit characteristics of sarcasm.

6. **audience perspective**:
   - consider how the intended audience might interpret the text. in this case, the audience is likely to be individuals interested in adult content, and they would likely interpret the text as a straightforward promotion.

based on the analysis, the text does not appear to be sarcastic. it is a straightforward description of adult content.

**conclusion**: the correct label for the input text is 'not sarcastic'.",0,0
663,Just woken up after 16 hour night shift to no gas. Looks like microwave meal and cold shower for me today. Woo!|#sarcasm #fml,"- the contrast between the negative situation and the enthusiastic ""woo!"" along with the explicit hashtag ""#sarcasm"" clearly indicates that the speaker is being sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
664,Tulisa has really made herself ugly #xfactor,"sure, here is the improved answer in full:

to determine whether the input text ""tulisa has really made herself ugly #xfactor"" is sarcastic or not, let's analyze it step by step:

1. **context and subject**: the text mentions ""tulisa,"" who is likely a public figure, and references ""#xfactor,"" a popular tv show. this sets the context around a public appearance or performance.

2. **literal meaning**: the literal interpretation of the text is that tulisa has made herself look unattractive.

3. **tone and intent**: the phrase ""really made herself ugly"" can be seen as a strong and negative statement. however, the use of such strong language in a public context often implies an exaggerated or insincere tone, which is a hallmark of sarcasm.

4. **hashtag usage**: the hashtag ""#xfactor"" suggests that the comment is related to a specific event or appearance on the show, which might be a point of public discussion or controversy. this can often be a breeding ground for sarcastic remarks.

5. **common usage**: in social media and public commentary, such statements are frequently used sarcastically to mock or criticize in a way that is not meant to be taken literally.

given these points, the text ""tulisa has really made herself ugly #xfactor"" is likely intended to be sarcastic, as it uses exaggeration and a negative tone in a context where sarcasm is common.

therefore, the correct label for the input text is:
**sarcastic**",1,0
665,A well known sci communicator is exaggerating the claims of a study into PR exaggerating the claims of scientific studies... #irony,"- given the ironic situation described and the explicit mention of irony, the text is clearly intended to be sarcastic.
   - the recursive nature of the irony, where the communicator is guilty of the same exaggeration the study criticizes, reinforces the sarcastic tone.

therefore, the correct label for the input text is: **sarcastic**.

---

this improved answer provides a bit more detail and clarity, ensuring that the reasoning is as thorough as possible.",1,1
666,"Because #LOGICALLY, that does #NOT #fully #compute. If they wear #LESS #PROTECTION for a ""#DEADLY #VIRUS"" & do #NOT ""#get"" #EBOLA as result?","sure, here is the improved answer in full:

---

sure, let's break down the text to determine if it is sarcastic or not.

1. **examine the content**: the text mentions wearing less protection for a ""deadly virus"" and not getting ebola as a result. this statement seems to challenge the logic behind the idea that less protection could prevent a deadly virus, which is inherently contradictory.

2. **identify indicators of sarcasm**:
   - **quotation marks**: the use of quotation marks around ""deadly virus"" and ""get"" suggests a mocking or skeptical tone.
   - **hashtags**: the hashtags like #logically, #not, #fully, #compute, #less, #protection, and #deadly #virus add emphasis and can indicate a sarcastic tone, as they often do in social media contexts.
   - **contradiction**: the statement itself is contradictory, implying that wearing less protection would somehow prevent contracting a deadly virus, which is illogical and likely intended to be sarcastic.

3. **contextual understanding**: the text seems to be criticizing or mocking the idea that less protection could prevent a deadly virus, which is a common use of sarcasm to highlight the absurdity of a situation.

4. **detailed analysis of phrases**:
   - the phrase ""because #logically, that does #not #fully #compute"" implies disbelief in the logic being presented, suggesting that the speaker finds it absurd.
   - the use of ""less protection"" and ""deadly virus"" in the same context is inherently contradictory, further indicating sarcasm.

based on these observations, the text appears to be sarcastic. therefore, the correct label for the input text is:

**sarcastic**

---",1,0
667,Last night watch for 2014!! That deserves 💣'r breakfast dram. @Bowmore 17yr from @ADRattrayWhisky #scotch #Islay http://t.co/69ROwqkilU,"- given the context and tone, it seems that the person is genuinely excited about their last night watch of 2014 and is celebrating it with a special whisky. there is no clear indication of sarcasm in the text.

therefore, the correct label for the input text is: **not sarcastic**.",0,0
668,can I just own an isle far away from here where my house is stunningly beautiful with only some closed ppl who appreciates me as a human,"sure, here is the improved answer in full:

**response option 1 (improved):**

let's break down the text to determine whether it is sarcastic or not.

1. **content analysis**:
   - the text expresses a desire to own an island far away.
   - it mentions having a stunningly beautiful house.
   - it talks about being surrounded by a few close people who appreciate the speaker as a human.

2. **tone and context**:
   - the phrase ""can i just own an isle far away from here"" suggests a sense of frustration or a desire to escape.
   - the use of ""stunningly beautiful"" and ""only some closed ppl who appreciates me as a human"" can imply an idealized, almost unrealistic scenario.
   - the overall tone seems to be wistful or longing, but it could also be interpreted as exaggerated or unrealistic, which are common indicators of sarcasm.

3. **intended meaning**:
   - if taken literally, the speaker is expressing a genuine wish for an ideal life.
   - if taken sarcastically, the speaker is likely commenting on their current dissatisfaction with their situation and using an exaggerated scenario to highlight the contrast.

4. **common usage**:
   - people often use such exaggerated wishes sarcastically to express frustration with their current circumstances.

5. **contextual clues**:
   - without additional context, it is challenging to definitively determine the speaker's intent.
   - however, the exaggerated nature of the wish and the implied dissatisfaction with the current situation suggest a possible sarcastic undertone.

given these points, the text likely uses exaggeration to convey a sense of dissatisfaction with the current situation, which is a common form of sarcasm.

**conclusion**: the text is likely **sarcastic**.",1,0
669,If only I could be a cooler kid xp lol I'm such a nerd #can #i #know #when #im #not #gonna #get #rejected,"- given the playful and exaggerated tone, along with the self-deprecating humor, it is reasonable to conclude that the text is sarcastic.

**final label**: sarcastic",1,0
670,@mfouesneau It's so the speaker remembers their talk's over. Otherwise how would they know? #sarcasm,"```
idea 3: sure, let's break down the process to determine whether the input text is sarcastic or not.

1. identify the content: the input text is: ""@mfouesneau it's so the speaker remembers their talk's over. otherwise how would they know? #sarcasm.""

2. look for explicit indicators: the text includes the hashtag ""#sarcasm,"" which is a strong indicator that the text is meant to be sarcastic.

3. analyze the tone and context:
   - the statement ""it's so the speaker remembers their talk's over"" suggests that the speaker is implying something obvious or unnecessary.
   - the follow-up ""otherwise how would they know?"" adds to the implication that the original statement is absurd or overly simplistic.

4. consider the overall meaning: the text is making a point by stating something that is clearly not meant to be taken literally. the use of the hashtag ""#sarcasm"" confirms that the speaker is being sarcastic.

5. deeper content analysis:
   - the phrase ""it's so the speaker remembers their talk's over"" is an exaggerated and ironic way to suggest that a speaker would need a reminder for something as obvious as their talk being over. this exaggeration is a hallmark of sarcasm.
   - the rhetorical question ""otherwise how would they know?"" further emphasizes the absurdity of the situation, reinforcing the sarcastic tone.

6. contextual clues:
   - the context in which this statement is made (likely a response to a situation where a speaker is being overly verbose or unaware of time) adds to the sarcastic nature of the comment.
   - the use of irony and exaggeration in the text aligns with common characteristics of sarcastic remarks.

based on these steps, the correct label for the input text is: sarcastic
```",1,1
671,"Murdered baby, black man in US, kids in Thailand and a woman's body in Avon gorge. It's a jolly day for news today #sarcasm","- given the contrast between the tragic events and the cheerful tone, along with the explicit hashtag indicating sarcasm, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.

---",1,1
672,the struggle of writing this article and studying for this journalism final is killer.,"sure, let's proceed with the task:

**improved answer:**

to determine whether the input text ""the struggle of writing this article and studying for this journalism final is killer.."" is sarcastic or not, let's break it down step by step:

1. **understanding the text**: the input text is: ""the struggle of writing this article and studying for this journalism final is killer.""

2. **literal meaning**: literally, the sentence suggests that the person finds writing the article and studying for the final to be very difficult or exhausting.

3. **context and tone**: sarcasm often involves saying something in a way that implies the opposite of the literal meaning, often with a tone of irony or exaggeration.

4. **key phrases**:
   - ""the struggle of writing this article and studying for this journalism final"": this part indicates that the tasks are challenging.
   - ""is killer"": this phrase can be interpreted in two ways. literally, it means something is very difficult or exhausting. however, in a sarcastic context, it could imply that the tasks are overwhelmingly difficult in a way that is exaggerated.

5. **exaggeration and irony**: the phrase ""is killer"" is often used in a hyperbolic way to emphasize difficulty. the use of ""killer"" here could be seen as an exaggeration, which is a common indicator of sarcasm.

6. **contextual consideration**: to accurately determine sarcasm, additional context such as the speaker's usual tone, the situation in which the statement was made, and any accompanying non-verbal cues would be helpful. however, based on the text alone, the hyperbolic language suggests a likelihood of sarcasm.

therefore, the correct label for the input text is: **'sarcastic'**.",1,0
673,@andygreencre8iv @_BARRYISLAND_ Pulled by White Van Man by the looks of it. Yuk .. so naff. That keeps the magic of xmas alive..#NOT,the correct label for the input text is **'sarcastic'**.,1,1
674,"I'm so sore, work tomorrow is gonna be fun.. #not","sure, here is the improved answer in full:

---

sure, let's break down the text to determine if it is sarcastic or not.

1. **text analysis**:
   - the sentence is: ""i'm so sore, work tomorrow is gonna be fun.. #not.""
   - the phrase ""i'm so sore"" indicates that the speaker is experiencing physical discomfort.
   - the phrase ""work tomorrow is gonna be fun"" suggests that the speaker is looking forward to work, which seems contradictory given the context of being sore.
   - the hashtag ""#not"" explicitly negates the previous statement about work being fun.

2. **context and contradiction**:
   - the speaker is sore, which typically means they are in pain or discomfort.
   - despite this, they claim that work will be ""fun,"" which is unlikely given their physical state.
   - the use of ""#not"" at the end clarifies that the speaker does not actually believe work will be fun; it is used to indicate sarcasm.

3. **sarcasm indicators**:
   - the contradiction between being sore and work being fun.
   - the explicit negation with ""#not"" which is a common indicator of sarcasm.

based on the analysis, the text is clearly sarcastic. the speaker is using sarcasm to express that work will not be fun because they are sore.

**final label**: sarcastic

---",1,1
675,"@pembertonx just lost a fiver already on the early kick off, cheers Forrest :)","- the incongruity between the negative event (losing money) and the positive expression (""cheers forrest :)"") indicates sarcasm.

therefore, the correct label for the input text is: **""sarcastic""**.",1,0
676,So glad I'm off work tonite🙋,"- given the potential for both genuine and sarcastic interpretations, it is important to consider the possibility of sarcasm. however, without additional context, it is not definitive.

therefore, the label for the input text ""so glad i'm off work tonite🙋."" could be:

**possibly sarcastic** or **possibly not sarcastic** depending on additional context.",0,0
677,Lol my mom can't text and talk at the same time 😆,"sure, let's proceed step by step to find the best answer, improve it, and then print the improved answer in full.

### step 1: identify the best answer
the researcher likely found response option 3 to be the best, as it provided the most detailed analysis, even though it had some flaws.

### step 2: improve the answer
to improve response option 3, we need to:
- address the assumption that humor negates sarcasm.
- consider the possibility of playful sarcasm.
- provide a deeper contextual analysis.

### step 3: print the improved answer in full

**improved answer:**

sure, let's break down the text to determine if it is sarcastic or not.

1. **text analysis**:
   - the text is: ""lol my mom can't text and talk at the same time 😆.""
   - ""lol"" is an abbreviation for ""laugh out loud,"" which often indicates humor or amusement.
   - the statement ""my mom can't text and talk at the same time"" describes a situation where the speaker's mom is unable to multitask.
   - the emoji ""😆"" is a laughing face, which also suggests humor or amusement.

2. **context and tone**:
   - the use of ""lol"" and the laughing emoji ""😆"" suggest that the speaker finds the situation funny.
   - the statement itself could be seen as a light-hearted jab at the mom's inability to multitask, which might be exaggerated for comedic effect.

3. **sarcasm indicators**:
   - sarcasm often involves saying something in a way that implies the opposite of the literal meaning, usually to mock or convey contempt.
   - in this case, the speaker is not necessarily implying the opposite of what they are saying. instead, they are highlighting a humorous observation about their mom's multitasking skills.
   - however, it's important to consider that sarcasm can be playful and not always mean-spirited. the statement could be a gentle, sarcastic tease about the mom's abilities.

4. **contextual depth**:
   - understanding the relationship between the speaker and their mom is crucial. if the relationship is playful and affectionate, the statement is more likely to be a light-hearted, sarcastic comment.
   - without additional context, it's challenging to definitively classify the statement as sarcastic or not. however, given the playful tone and the use of humor, it leans more towards being a humorous observation rather than a sarcastic remark.

based on this improved analysis, the correct label for the input text ""lol my mom can't text and talk at the same time 😆"" is:

**not sarcastic**",0,0
678,@Dizzle729 ahh... the hill. I seem to remember (sort of) mud sliding down that hill at many a Buffet / Steve Miller concert. #GoodTimes,"sure, let's proceed with the task:

**improved answer:**

to determine whether the input text is sarcastic or not, let's analyze it step by step:

1. **identify the context and tone**:
   - the text mentions ""ahh... the hill"" which suggests a nostalgic or reminiscent tone. however, this phrase could also be interpreted sarcastically, depending on the context.
   - the phrase ""i seem to remember (sort of)"" indicates a playful or light-hearted memory, possibly with some exaggeration. this could imply a lack of genuine fondness, which might be a sign of sarcasm.
   - the mention of ""mud sliding down that hill at many a buffet / steve miller concert"" evokes a specific, vivid memory of past events. this could be seen as a humorous or fond memory, but it could also be sarcastic if the experiences were not actually enjoyable.
   - the hashtag ""#goodtimes"" reinforces a positive sentiment about the past experiences. however, hashtags can be used ironically, so this alone is not a definitive indicator of sentiment.

2. **look for indicators of sarcasm**:
   - sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic way.
   - the phrase ""ahh... the hill"" could be interpreted as sarcastic if the speaker is actually referring to unpleasant experiences.
   - the phrase ""i seem to remember (sort of)"" could imply a sarcastic undertone, suggesting that the memory is not as fond as it appears.

3. **evaluate the overall sentiment**:
   - the overall sentiment of the text appears to be positive and reminiscent, but there are subtle hints that could indicate sarcasm.
   - the use of specific phrases and the potential for ironic usage of the hashtag ""#goodtimes"" suggest that the text could be interpreted as sarcastic.

based on this improved analysis, the text exhibits some characteristics of sarcasm. therefore, the correct label for the input text is:

**sarcastic**",1,0
679,Please snow let us get out of dance early,"therefore, the correct label for the input text ""please snow let us get out of dance early"" is:

**sarcastic**",1,0
680,Why is there evidence of a stripper in my house yet I see no stripper in my house 😑💔 http://t.co/2KjUs8rotA,"- given the contradiction, the use of emojis to convey negative emotions, the exaggerated nature of the situation, and the overall tone, it is reasonable to conclude that the text is sarcastic.

therefore, the correct label for the input text is: **sarcastic**.

---",1,0
681,Beach hangs with my bffz http://t.co/o8WR5zO2lg,"- based on the analysis, the text ""beach hangs with my bffz http://t.co/o8wr5zo2lg"" does not exhibit characteristics of sarcasm.
   - however, without additional context, it is important to acknowledge the possibility of subtle sarcasm.

therefore, the correct label for the input text is: **not sarcastic**.",0,0
682,How can u miss something u never had?||#randomthoughts #miss #irony |http://t.co/G5jLy9IKqn,"- given the rhetorical nature of the question, the use of the hashtag ""#irony,"" and the overall tone, it is reasonable to classify this text as sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
683,"#Mahathir, one of the godfathers of Asian values, Malaysians are ""stupid"", don't know how to run an airline #irony http://t.co/KzR6aAtrBo","- given the contrast between the positive and negative statements, the use of quotation marks, and the hashtag #irony, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
684,Love these guys! RT @jamieyuccas: Tried to get the whole family in! #selfiestick @derushaj http://t.co/HUNHD89TTB,"therefore, the correct label for the input text is: **not sarcastic**.",0,0
685,So baffled that WWE wrestling is still as popular as it is. All my friends went to the show in DC. I stopped watching like 12 years ago!,the correct label for the input text is **'sarcastic'**.,1,0
686,"@mgutowski63 just check out the buttons, see what they do. And follow me back 😜","therefore, the correct label for the input text is:

**sarcastic**",1,0
687,@HollyManthei no one really says that,"- given the lack of additional context but considering the dismissive nature of the phrase, it leans towards sarcasm. however, without more information, this conclusion is tentative.

therefore, the correct label for the input text ""@hollymanthei no one really says that"" is:

**label**: sarcastic",1,0
688,"@dhawanvijoy The ones who did this, and the ones who support this,cannot be human.RADICAL Islam =Satan's Army.#PeshawarAttack",**conclusion**: the correct label for the input text is 'not sarcastic'.,0,0
689,@WendyWilliams that's some bullshit that's a complete rip off for those items. And I bet some of u idiots really that's a good sale. #NOT,"- given the context, tone, and explicit use of the hashtag ""#not,"" it is clear that the speaker is being sarcastic.

therefore, the correct label for the input text is: **sarcastic**.

---",1,1
690,Do you want to be right? |Or do you want to be happy?,"- given the context, tone, and common usage, the text likely carries a sarcastic undertone, implying that the pursuit of being right is foolish compared to the pursuit of happiness.

therefore, the correct label for the input text ""do you want to be right? or do you want to be happy?"" is:

**sarcastic**",1,0
691,"I like to think of myself as a broken down Justin Bieber - my philosophy professor, everyone. #sarcasm","- given the hashtag ""#sarcasm"" and the exaggerated, humorous nature of the statement, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **""sarcastic""**.
```",1,1
692,@randomnessIsIs > matters we may exert or influence a change. But friendships aren't progressed this way. Some natural affinity is needed.,"sure, here is the improved answer based on the analysis:

**not sarcastic**

let's break down the text to determine if it is sarcastic or not.

1. **examine the content**:
   - the text discusses exerting influence or change and mentions that friendships require some natural affinity.
   - the phrase ""but friendships aren't progressed this way"" suggests a contrast or a point being made about how friendships develop.

2. **identify potential sarcasm indicators**:
   - sarcasm often involves saying the opposite of what one means, using exaggerated statements, or employing a tone that implies the statement is not to be taken literally.
   - look for any exaggeration, contradiction, or tone that might indicate sarcasm.

3. **analyze the tone and context**:
   - the statement ""but friendships aren't progressed this way"" seems to be a straightforward observation rather than an exaggerated or contradictory statement.
   - the overall tone appears to be more reflective and explanatory rather than mocking or ironic.

4. **consider the overall message**:
   - the message seems to be about the nature of friendships and how they develop, emphasizing the need for natural affinity.
   - there is no clear indication of irony, exaggeration, or contradiction that would suggest sarcasm.

based on this analysis, the text does not exhibit clear signs of sarcasm. therefore, the correct label for the input text is:

**not sarcastic**.",0,0
693,@mhairiduncan8 just trying to confuse you all 😘,"- based on this analysis, the correct label for the input text is:

**sarcastic**",1,0
694,"20 years ago I arrived in CR, happy to leave behind all the malls and rampant materialism of the US. Went xmas shopping in PRG today #irony","- the speaker's statement about being happy to leave behind materialism, followed by the ironic situation of going christmas shopping, suggests a sarcastic tone.

therefore, the correct label for the input text is **'sarcastic'**.",1,1
695,"again, your myth of ""racist DNA"" is still only a figment of your delusional imagination @RBRNetwork1 @GodlyPghDad @Anan_VII @JoeHilgerman","sure, here is the improved answer in full:

sure, let's break down the text to determine if it is sarcastic or not.

1. **content analysis**:
   - the phrase ""your myth of 'racist dna'"" suggests that the speaker is addressing someone else's belief or statement, which they consider to be a myth.
   - the use of the word ""myth"" implies that the speaker does not believe in the concept of ""racist dna"" and is dismissing it as false.
   - the phrase ""still only a figment of your delusional imagination"" is a strong statement that indicates the speaker thinks the other person's belief is not just wrong, but a product of delusion.

2. **tone and context**:
   - the tone of the message is dismissive and mocking. the speaker is not just disagreeing but is also ridiculing the other person's belief.
   - the use of quotation marks around ""racist dna"" suggests that the speaker is quoting something they find ridiculous or absurd.

3. **social media context**:
   - the message is directed at multiple users (@rbrnetwork1, @godlypghdad, @anan_vii, @joehilgerman), which might indicate a public debate or argument.
   - sarcasm is often used in social media to mock or criticize others in a public forum.

4. **linguistic cues**:
   - phrases like ""your myth"" and ""delusional imagination"" are strong indicators of sarcasm. they imply that the speaker is not taking the other person's statement seriously and is instead mocking it.

5. **consideration of literal interpretation**:
   - while the language is strong and dismissive, it is important to consider whether the speaker might be genuinely dismissing the idea without intending sarcasm. however, the combination of mocking tone, quotation marks, and the phrase ""delusional imagination"" strongly suggests sarcasm.

based on the analysis, the text exhibits clear signs of sarcasm through its dismissive and mocking tone, the use of quotation marks to indicate disbelief, and the strong language used to ridicule the other person's belief.

therefore, the correct label for the input text is: **sarcastic**.",1,0
696,http://t.co/xJ3EIw6UG4 #NOT SO UGLY CHRISTMAS SWEATER HUNTER'S RUN SANTA'S SLEIGH OVER THE ROOFTOPS http://t.co/RGydbEK0h2,"- given the context of ""ugly christmas sweaters"" and the use of the phrase ""not so ugly,"" it is reasonable to interpret this as sarcasm.
   - the festive description does not contradict the sarcastic interpretation but rather complements the humorous tone often associated with such topics.

therefore, the correct label for the input text is:

**sarcastic**",1,0
697,I know who I am. I am not perfect. I'm not the most beautiful woman in the world. But I'm one of them. #women #not #perfet|-Mary J. Blige,"- given the context, tone, and content, the statement seems to be a genuine expression of self-acceptance rather than sarcasm.

based on this analysis, the correct label for the input text is:

**not sarcastic**",0,0
698,@anamyid @i_contemplate_ @left_liberal effigies of jesus or allah..... when she herself hadnt kept any of d hindu gods #irony,"**analysis**:
1. **context and content**:
   - the tweet mentions effigies of religious figures (jesus and allah) and contrasts this with the fact that the subject hasn't kept any effigies of hindu gods.
   - the hashtag #irony suggests that there is a contrast or contradiction intended by the author.

2. **tone and intent**:
   - the use of the word ""irony"" and the context provided implies that the author finds it contradictory or hypocritical that someone would have effigies of certain religious figures but not others.
   - sarcasm often involves saying something in a way that means the opposite or highlights a contradiction.

3. **hashtags and indicators**:
   - the hashtag #irony is a strong indicator that the author is pointing out a contradiction, which is a common feature of sarcastic remarks.

4. **overall interpretation**:
   - given the context, tone, and explicit mention of irony, it is reasonable to conclude that the author is being sarcastic.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,1
699,I have three exams today lets gooooo! #School #Sarcasm #Swag,"- given the context, the incongruent enthusiasm, and the explicit hashtag ""#sarcasm,"" it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **""sarcastic""**.",1,1
700,Today was a very good day in Iceland.,"given the analysis, the researcher seemed to find response option 2 the best, as it provided a balanced approach but needed some improvements. here is the improved version of that answer:

**answer: not sarcastic**

1. **literal meaning**: the sentence states that today was a very good day in iceland. taken at face value, this suggests a positive experience.

2. **context**: sarcasm often relies on context that contradicts the literal meaning. without additional context, it's challenging to determine if the statement is sarcastic. for example, if the speaker had previously mentioned a series of unfortunate events, the statement might be sarcastic. however, in the absence of such context, we should consider the literal meaning.

3. **tone and delivery**: in written text, tone and delivery are not directly available. however, certain cues like exaggerated language or punctuation (e.g., ""oh, today was a *very* good day in iceland..."") can indicate sarcasm. this sentence lacks such cues.

4. **common knowledge**: if there were known events in iceland that day that were negative (e.g., bad weather, natural disasters), the statement might be interpreted as sarcastic. without such knowledge, we default to the literal interpretation.

5. **overall assessment**: given the lack of explicit context or cues indicating sarcasm, the statement appears to be straightforward and positive.

based on the information provided and the analysis above, the correct label for the input text ""today was a very good day in iceland."" is:

**not sarcastic**",0,0
701,Welll helllo fever. Id say 103 is feelin real good today #not,"sure, let's work through this step by step.

### step 1: determine the best answer
the researcher did not explicitly state which answer they thought was best, but based on the analysis, it seems that all three responses were quite similar. however, the third response provided a slightly more detailed explanation of the contradiction in the statement.

### step 2: improve the best answer
to improve the third response, we can:
- provide a clearer rationale for why elongated words might indicate sarcasm.
- consider additional context or linguistic cues that might indicate sarcasm.
- avoid repetition and add new insights.

### step 3: print the improved answer in full

**improved answer:**

- ""welll helllo fever."": the elongated ""welll"" and ""helllo"" suggest a tone of exaggeration or mock enthusiasm. elongated words can often indicate a playful or mocking tone, which is a common feature of sarcasm.
- ""id say 103 is feelin real good today"": a fever of 103 degrees fahrenheit is quite high and typically makes a person feel very unwell. saying it feels ""real good"" is contradictory and implies the opposite of what is actually true. this contradiction is a strong indicator of sarcasm, as it highlights the disparity between the literal meaning and the intended meaning.
- ""#not"": this hashtag explicitly negates the previous statement, reinforcing that the speaker does not actually feel good. the use of ""#not"" is a clear and direct way to signal sarcasm, as it immediately clarifies that the preceding statement was not meant to be taken literally.

**additional context and linguistic cues**:
- the overall tone of the message, including the playful exaggeration and the use of a negating hashtag, strongly suggests sarcasm.
- the context in which such a statement might be made (e.g., social media, informal conversation) often involves a higher likelihood of sarcastic remarks.

therefore, the correct label for the input text ""welll helllo fever. id say 103 is feelin real good today #not."" is **'sarcastic'**.",1,1
702,I feel and look like shit. #rainyday #nomakeup #sorrynotsorry http://t.co/xxPU1lb2ki,"- given the use of ""#sorrynotsorry"" and the overall tone of the message, it is likely that the speaker is being sarcastic about their situation.

therefore, the correct label for the input text is **'sarcastic'**.",1,0
703,Today's NCAA action on the way.,"**answer: not sarcastic**

to determine whether the input text ""today's ncaa action on the way.."" is sarcastic or not, let's analyze it step by step:

1. **literal meaning**: the text is stating that today's ncaa action is forthcoming. this is a straightforward statement about an event that is expected to happen.

2. **context**: sarcasm often relies on context, tone, and prior knowledge. without additional context, it is challenging to detect sarcasm purely from the text. however, we can consider common indicators of sarcasm:
   - **exaggeration**: sarcasm often involves exaggeration or overstatement.
   - **contradiction**: sarcasm may present a contradiction between what is said and what is meant.
   - **tone**: the tone of voice, which is not present in text, can be a strong indicator of sarcasm.

3. **punctuation and structure**: the use of "".."" at the end of the sentence might suggest a trailing thought or anticipation, but it is not a definitive indicator of sarcasm.

4. **content analysis**: the content of the text is neutral and factual. it does not contain any obvious markers of sarcasm such as hyperbole, irony, or contradiction.

given the lack of clear indicators of sarcasm and the neutral nature of the statement, it is reasonable to conclude that the text is not sarcastic.

**final answer**: not sarcastic",0,0
704,@StephHammy @ZacapaRum lol.. Old enough to know better... Young enough to do it again,"sure, let's proceed with the task.

**improved answer:**

1. **examine the context and content:**
   - the text is a response to someone, indicated by the mentions (@stephhammy @zacaparum).
   - the phrase ""lol.."" suggests a light-hearted or humorous tone.
   - the statement ""old enough to know better... young enough to do it again."" is a common saying that implies a person is aware of the consequences of their actions but still chooses to repeat them.

2. **identify potential sarcasm indicators:**
   - sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic way.
   - the phrase ""old enough to know better... young enough to do it again."" can be interpreted in multiple ways. it could be taken literally, or it could be a playful way of acknowledging a mistake while implying that the speaker doesn't mind repeating it.

3. **analyze the tone and intent:**
   - the use of ""lol.."" suggests the speaker finds the situation amusing.
   - the phrase itself is often used humorously to acknowledge a playful or mischievous attitude.

4. **consider the broader context:**
   - understanding the relationship between the individuals involved and the context of the conversation can provide better insight into whether the statement is sarcastic. if the individuals have a history of playful banter, this could support the interpretation of sarcasm.

5. **determine the label:**
   - given the playful and humorous tone, along with the context of acknowledging a mistake but being willing to repeat it, the text leans towards being sarcastic. the speaker is likely not seriously admitting to a mistake but rather making a light-hearted comment.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,0
705,Monday morning inspiration! #sarcasm #itstruetho #donttrustnobody #iwokeuplikethis... http://t.co/DQeFbx80v5,"- given the explicit use of `#sarcasm` and the context provided by the other hashtags, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
706,"My mom is the most annoying person I know. I know you're gonna read this since you creep my account, s/o to my mom #idc#istillloveyou","sure, let's proceed with the task.

**improved answer:**

let's break down the text to determine whether it is sarcastic or not.

1. **text analysis**:
   - ""my mom is the most annoying person i know.""
     - this statement could be interpreted as a complaint or a negative comment about the mother.
   - ""i know you're gonna read this since you creep my account,""
     - this suggests that the mother frequently checks the speaker's social media account, which might be perceived as intrusive.
   - ""s/o to my mom #idc#istillloveyou.""
     - ""s/o"" stands for ""shout out,"" which is typically a positive acknowledgment. the hashtags ""#idc"" (i don't care) and ""#istillloveyou"" (i still love you) indicate a mix of indifference and affection.

2. **context and tone**:
   - the initial statement about the mother being annoying is negative, but the follow-up with ""i still love you"" and the shout-out suggests a playful or affectionate tone.
   - the use of hashtags and the phrase ""i know you're gonna read this"" adds a layer of informality and familiarity, which can often be associated with sarcasm.

3. **sarcasm indicators**:
   - sarcasm often involves saying something negative in a way that is meant to be humorous or affectionate.
   - the contrast between calling the mother annoying and then expressing love and giving a shout-out is a strong indicator of sarcasm.

4. **consideration of mixed emotions**:
   - it's important to recognize that the speaker might genuinely feel both annoyance and love towards their mom. human emotions are complex and can be contradictory.

based on the analysis, the text appears to be sarcastic because it combines a negative statement with affectionate and playful elements, which is a common characteristic of sarcasm.

**final answer**: sarcastic",1,0
707,@MoAnsar @LouiseMensch Talking to yourself again Mo #Irony,"```
idea 2: sure, let's break down the text to determine if it is sarcastic or not.

1. text analysis:
   - the text is: ""@moansar @louisemensch talking to yourself again mo #irony.""
   - the hashtag ""#irony"" is a strong indicator that the statement might be sarcastic.

2. context and tone:
   - the phrase ""talking to yourself again mo"" suggests that the speaker is implying that mo is engaging in a pointless or redundant activity, which can be a sarcastic remark.
   - the use of the word ""again"" implies that this is a repeated behavior, which can add to the sarcastic tone by suggesting that mo frequently talks to himself.

3. hashtag usage:
   - the hashtag ""#irony"" explicitly points out that there is an ironic or sarcastic element to the statement.

4. conclusion:
   - given the context, tone, and explicit mention of irony, it is reasonable to classify this text as sarcastic.

therefore, the correct label for the input text is: 'sarcastic'.
```",1,0
708,"@Latinos4PP @CecileRichards @HHSLatino @CuidadoDeSalud @LULAC @EnrollAmerica #irony #oxymoron ""planned parenthood"" nothing abt parenting","sure, let's proceed step by step to ensure we have the right answer.

**step 1: determine which of the 3 answer options the researcher thought was best.**

the researcher did not explicitly state which answer was best, but based on the critiques, it seems that response option 2 was the most comprehensive, as it considered the content, context, and tone, even though it had some flaws.

**step 2: improve response option 2.**

to improve response option 2, we should:
- acknowledge the limitations of hashtags and quotation marks as indicators of sarcasm.
- consider alternative interpretations of the text.
- provide a more balanced analysis by considering the broader context and potential intent of the author.

**step 3: print the improved answer in full.**

here is the improved answer:

---

**summary of response option 2:**
- examines hashtags and quotes.
- analyzes the content of the phrase ""planned parenthood"" and the statement ""nothing abt parenting"".
- considers the context and tone.
- concludes that the text is sarcastic.

**improved answer:**

let's break down the input text step by step to determine whether it is sarcastic or not.

1. **examine the hashtags and quotes:**
   - the hashtags `#irony` and `#oxymoron` suggest that the author is pointing out something contradictory or ironic. however, hashtags alone are not definitive proof of sarcasm, as they can be used in various contexts.
   - the phrase `""planned parenthood"" nothing abt parenting` is enclosed in quotes, which often indicates that the author is highlighting or questioning the term. quotation marks can be used for emphasis or to denote a term, not necessarily sarcasm.

2. **analyze the content:**
   - the term ""planned parenthood"" is a well-known organization that provides reproductive health care, including family planning and abortion services.
   - the statement ""nothing abt parenting"" implies that the author believes there is a contradiction in the name ""planned parenthood"" because, in their view, it does not involve actual parenting. this contradiction is a common feature of sarcasm.

3. **context and tone:**
   - the use of hashtags like `#irony` and `#oxymoron` combined with the critical statement about ""planned parenthood"" suggests a mocking or sarcastic tone. however, it is important to consider that the author might be making a straightforward critique without necessarily being sarcastic.
   - the overall context and the use of irony and oxymoron suggest that the author is making a sarcastic comment about the organization planned parenthood, implying that it has nothing to do with actual parenting.

4. **consider alternative interpretations:**
   - while the text appears to be sarcastic, it is also possible that the author is making a genuine critique of the organization without intending to be sarcastic. however, the combination of hashtags, quotation marks, and the contradictory statement strongly leans towards sarcasm.

based on this analysis, the input text appears to be sarcastic. the author is using irony to make a point about the perceived contradiction in the name ""planned parenthood.""

**conclusion:**
the correct label for the input text is **'sarcastic'**.

---",1,1
709,Who said that birthday girl can't celebrate the next day??? ☺️☺️ #celebrating #always #nighout #birthdaygirl... http://t.co/P5Ex0ONecU,"- the text does not exhibit the typical characteristics of sarcasm. it is straightforward in its celebratory message.

based on this analysis, the correct label for the input text is:

**not sarcastic**",0,0
710,"@Arlo2121 yep, overall it was a great show live. ending of the TLC match was fubar, and the stairs match was terrrible.","based on the analysis, the researcher likely thought that response option 1 was the best, as it provided a clear step-by-step analysis and identified the contrast between positive and negative statements as a potential indicator of sarcasm. however, it had some flaws that need to be addressed.

### improved response option 1

to determine whether the input text is sarcastic or not, let's analyze it step by step:

1. **examine the overall tone**:
   - the text starts with ""yep, overall it was a great show live."" this seems positive.
   - however, the next part says, ""ending of the tlc match was fubar, and the stairs match was terrible."" this is negative.

2. **look for contradictions**:
   - the initial positive statement is followed by negative comments about specific parts of the show. this contrast can often be a sign of sarcasm.

3. **consider the context and language**:
   - the use of ""fubar"" (an acronym for ""fouled up beyond all recognition"") and ""terrible"" are strong negative descriptors.
   - the initial positive statement might be setting up a sarcastic tone, implying that despite the claim of the show being great, the specific criticisms suggest otherwise.

4. **evaluate the likelihood of sarcasm**:
   - given the positive opening followed by strong negative comments, it seems likely that the initial positive statement is not sincere and is meant sarcastically.

5. **contextual consideration**:
   - without additional context about the speaker's usual tone or the broader conversation, it's challenging to be 100% certain. however, the stark contrast between the positive and negative statements strongly suggests sarcasm.

based on this analysis, the text appears to be sarcastic. therefore, the correct label is:

**sarcastic**",1,0
711,Video: #im#not#the#only#one#you#think#im#crazy# ahhhhhh http://t.co/uzznJHKepA,"- given the exaggerated tone and the context provided by the text, it is reasonable to interpret this as sarcasm.

therefore, the correct label for the input text is:

**sarcastic**",1,0
712,Trying to eat crackers on the quiet floor likeee.. Maybe if I chew slower no one will notice..#not,"- given the context and the use of ""#not,"" the text is clearly sarcastic. the speaker is humorously acknowledging the futility of trying to eat crackers quietly in a place where silence is expected.

therefore, the correct label for the input text is: **sarcastic**.",1,1
713,"Woke up with my foot the size of a balloon, that's just what I needed.. #not #ouch","- given the negative situation (swollen foot) and the sarcastic tone of the phrase ""that's just what i needed,"" along with the hashtags that support the sarcastic interpretation, it is reasonable to classify this text as sarcastic.

therefore, the correct label for the input text is: **sarcastic**.

---",1,1
714,#Celtics RT @ShannonMoorer: And then there were none http://t.co/UV8jQ7OEd1,"- given the context of sports and the phrase used, it is likely that the statement is sarcastic. the phrase ""and then there were none"" is often used to exaggerate a situation for effect, which is a common characteristic of sarcasm.

therefore, the correct label for the input text is:

**sarcastic**",1,0
715,Image via We Heart It https://t.co/KOZ2pho18Y #feelings #not #people #telling http://t.co/jBDXQEDjbi,"- given the lack of clear sarcastic indicators in the text and the reliance on external links and hashtags, it is more likely that the text is straightforward rather than sarcastic.

therefore, the correct label for the input text is: **not sarcastic**.",0,0
716,"No one talks like I do , No one thinks like I do , No moves like I do #ConorMcgregor #Ufc #Quotes","```
idea 1: sure, let's break down the input text step by step to determine if it is sarcastic or not.

1. text analysis:
   - ""no one talks like i do, no one thinks like i do, no moves like i do""
   - hashtags: #conormcgregor #ufc #quotes

2. context:
   - the text appears to be a quote or a statement of self-praise.
   - the hashtags indicate it is related to conor mcgregor, a well-known ufc fighter known for his confidence and bold statements.

3. tone and intent:
   - the tone of the text is boastful and self-assured.
   - there is no indication of irony or a hidden meaning that contradicts the literal words.

4. sarcasm indicators:
   - sarcasm often involves saying the opposite of what one means, often in a mocking or humorous way.
   - in this case, the statement seems straightforward and earnest, reflecting conor mcgregor's typical style.

5. conclusion:
   - given the context and tone, the text does not exhibit the typical characteristics of sarcasm.

therefore, the correct label for the input text is: not sarcastic.
```",0,0
717,"No doubt. Main Stream Media, Obama, Holder, DeBlasio et al have the blood of those cops on their hands. http://t.co/Ghsm9Zy7KW","sure, here is the improved answer in full:

**conclusion: sarcastic**

1. **text analysis**:
   - ""no doubt."" - this phrase can often be used sarcastically to imply that the following statement is not to be taken at face value.
   - ""main stream media, obama, holder, deblasio et al have the blood of those cops on their hands."" - this is a strong accusatory statement. the context suggests a serious tone, but the initial ""no doubt."" could imply sarcasm.

2. **context and tone**:
   - the phrase ""no doubt."" at the beginning sets a tone that can be interpreted as sarcastic, especially when followed by a strong accusation.
   - the mention of public figures and a serious accusation can be seen as an exaggeration, which is a common trait in sarcastic statements.

3. **hyperbole and exaggeration**:
   - the statement ""have the blood of those cops on their hands"" is a dramatic and exaggerated way to assign blame, which can be a sign of sarcasm.

4. **intended audience and purpose**:
   - the inclusion of a link suggests that the text might be part of a larger conversation or commentary, possibly on social media, where sarcasm is commonly used to express criticism or disdain.

given these points, the text appears to use hyperbole and a dramatic tone to criticize the mentioned figures, which is indicative of sarcasm.

therefore, the correct label for the input text is: **sarcastic**.",1,0
718,@coreybking thanks for the spoiler!!!! #not,"- given the exaggerated tone and the negation provided by the hashtag ""#not,"" it is clear that the speaker is being sarcastic.

based on this analysis, the correct label for the input text is:

**sarcastic**
```",1,1
719,Congress just screwed us but it's a great day in the District because we got another stadium! #sarcasm,"- given the contradiction in sentiments and the explicit hashtag, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **'sarcastic'**.
```",1,1
720,#AdvancedWarfare is so much better than any FPS released in 2014 XD,"**sarcastic classification answer:**

sure, let's break down the input text step by step to determine if it is sarcastic or not.

1. **text analysis**:
   - the text is: ""#advancedwarfare is so much better than any fps released in 2014 xd.""
   - the hashtag ""#advancedwarfare"" refers to the video game ""call of duty: advanced warfare.""
   - the phrase ""is so much better than any fps released in 2014"" is a comparative statement suggesting that ""advanced warfare"" is superior to all other first-person shooter (fps) games released in that year.
   - the ""xd"" at the end is an emoticon representing a laughing face, often used to indicate humor or sarcasm.

2. **contextual clues**:
   - the use of ""so much better"" can be interpreted as an exaggeration, which is a common feature of sarcasm.
   - the ""xd"" emoticon reinforces the idea that the statement might not be entirely serious and could be mocking or humorous.

3. **evaluation**:
   - given the exaggerated praise and the use of the ""xd"" emoticon, it is reasonable to infer that the text is likely sarcastic. the speaker might be implying the opposite of what is stated, possibly criticizing ""advanced warfare"" by sarcastically praising it.

4. **contextual analysis**:
   - to further support this conclusion, consider the broader context of the gaming community's opinions on ""advanced warfare"" and other fps games released in 2014. if ""advanced warfare"" received mixed or negative reviews compared to other games, the statement is more likely to be sarcastic.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,0
721,It's always the little things that's attracts me,"**answer:**

""based on the given text alone and without additional context to suggest otherwise, the sentence appears to be a genuine statement rather than a sarcastic one. therefore, the correct label for the input text is: not sarcastic""",0,0
722,"@ManUtdstholder @hunts9 You're #not familiar #with Matt Busby, #then. Lol.","- given the use of hashtags, the ""lol"" at the end, and the context of the message, it is reasonable to conclude that the text is sarcastic.

therefore, the correct label for the input text is: **'sarcastic'**.",1,0
723,Highly inflamed stomach is just what I like #not,"based on the analysis, the text ""highly inflamed stomach is just what i like #not"" is clearly sarcastic.

**final label**: sarcastic",1,1
724,I think about Disney World just about every day. #missit #myhappyplace,"- given the positive sentiment, lack of contradictory or mocking elements, and the context provided, the text does not exhibit characteristics of sarcasm.

therefore, the correct label for the input text is: **not sarcastic**.",0,0
725,almost 72 hs of a kid asking for his christmas gift and zero answers from @AskPlayStation thank you guys! you are awesome #not,"- the overall tone of the message is sarcastic. the user is expressing frustration and disappointment in a sarcastic manner by pretending to thank @askplaystation while actually criticizing them.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,1
726,... Can#do#no#more#not#usually#a#quitter#only#so#much#can#be#thrown#at#me!,"**response summary**: the text is labeled as ""sarcastic"" based on the exaggerated emphasis and the context of reaching a limit despite not being a quitter.

**improved answer**:

to determine whether the input text is sarcastic or not, let's analyze it step by step:

1. **text analysis**:
   - the text is: ""can#do#no#more#not#usually#a#quitter#only#so#much#can#be#thrown#at#me!""
   - the use of hashtags (#) between words suggests a strong emphasis on each word or phrase.

2. **literal meaning**:
   - the literal meaning of the text is that the speaker is expressing a sense of being overwhelmed and reaching their limit, despite not usually being someone who gives up.

3. **contextual clues**:
   - the phrase ""not usually a quitter"" implies that the speaker is typically resilient.
   - the phrase ""only so much can be thrown at me"" suggests that the speaker feels they have reached their breaking point.

4. **tone and intent**:
   - the tone appears to be one of frustration or exasperation.
   - the use of hashtags can sometimes be used to add emphasis or to convey a certain tone, which can include sarcasm.

5. **sarcasm indicators**:
   - sarcasm often involves saying the opposite of what one means, often in a mocking or ironic way.
   - in this case, the speaker is emphasizing their limit and frustration, which could be interpreted as genuine or sarcastic depending on the context.

6. **final interpretation**:
   - without additional context, it is challenging to definitively determine sarcasm. however, the exaggerated emphasis and the context of reaching a limit despite not being a quitter could suggest a sarcastic undertone, as if the speaker is mockingly acknowledging their breaking point.

based on the analysis, the text ""can#do#no#more#not#usually#a#quitter#only#so#much#can#be#thrown#at#me!"" is likely to be **sarcastic**.",1,0
727,@HallieCiera Well maybe if you werent such a noob you would be up talking to me at 2:30 in the morning :P,"therefore, the correct label for the input text is:

**sarcastic**",1,0
728,#not insured,"the correct label for the input text ""#not insured"" is:

**sarcastic**",1,0
729,Horray to working all weekend! #sarcasm #ohwell 💰💰👍😏,"sure, here is the improved answer in full:

**answer: sarcastic**

let's break down the input text to determine whether it is sarcastic or not:

1. **text analysis**:
   - the text says: ""horray to working all weekend! #sarcasm #ohwell 💰💰👍😏.""
   - the phrase ""horray to working all weekend!"" is typically not something people would genuinely celebrate. most people prefer to have their weekends free rather than working. this suggests that the statement is likely not meant to be taken literally.

2. **hashtags and emojis**:
   - the hashtag `#sarcasm` explicitly indicates that the statement is sarcastic.
   - the hashtag `#ohwell` suggests a resigned or indifferent attitude, which can often accompany sarcasm.
   - the emojis used (💰💰👍😏) include a smirking face (😏), which often conveys a sarcastic or ironic tone. the money bag emojis (💰💰) and thumbs up (👍) could be interpreted as mocking the idea that working all weekend is financially rewarding or enjoyable.

3. **context and tone**:
   - the overall tone of the message, combined with the explicit `#sarcasm` hashtag, strongly suggests that the speaker does not genuinely feel happy about working all weekend. the use of positive language (""horray"") in a context that is generally considered negative (working all weekend) further reinforces the sarcastic tone.

given these points, the correct label for the input text ""horray to working all weekend! #sarcasm #ohwell 💰💰👍😏."" is:

**sarcastic**",1,1
730,@chantalireland thankfully not full cold.. Just one side down. Getting the full vitamin netty pot combo blast now,"the input text is likely ""sarcastic"".

**improved answer**:
to determine whether the input text is sarcastic or not, let's break it down and analyze the context and tone:

1. **text analysis**:
   - ""@chantalireland thankfully not full cold.. just one side down. getting the full vitamin netty pot combo blast now.""

2. **key phrases**:
   - ""thankfully not full cold.. just one side down.""
     - this suggests that the speaker is relieved that they don't have a full cold, only partial symptoms.
   - ""getting the full vitamin netty pot combo blast now.""
     - this indicates that the speaker is using a combination of remedies (vitamins and a neti pot) to treat their symptoms.

3. **tone and context**:
   - the use of ""thankfully"" suggests a positive tone, but the phrase ""not full cold.. just one side down"" could imply that the speaker is still experiencing discomfort, albeit less severe.
   - the phrase ""full vitamin netty pot combo blast"" sounds exaggerated and could be interpreted as sarcastic, as it implies an over-the-top approach to dealing with the symptoms.

4. **sarcasm indicators**:
   - sarcasm often involves saying the opposite of what one means or using an exaggerated tone to convey a different meaning.
   - the exaggeration in ""full vitamin netty pot combo blast"" could be a sarcastic way of saying that the speaker is going to great lengths to treat their symptoms, possibly implying that the remedies are excessive or not very effective.

based on the analysis, the text appears to have a sarcastic tone, especially in the second part where the speaker exaggerates the treatment they are using.

**conclusion**:
the input text is likely ""sarcastic"".",1,0
731,"HELLO Wednesday! BY THE WAY IT'S December 10, 2014 at 02:15PM! (just a random information)","- the text does not have strong indicators of sarcasm. the factual nature of the date and time, combined with the straightforward greeting, leans more towards a literal interpretation.
- the parenthetical note could be a mild form of sarcasm, but it is not strong enough to definitively classify the entire text as sarcastic.

based on the analysis, the correct label for the input text is:

**not sarcastic**",0,0
732,"I do hope you Anti #GamerGate'rs will sleep better, knowing that sabotaging charities would make you more respectable in society. #sarcasm","sure, let's proceed with the task.

**step 1: determine the best answer option**
the researcher did not explicitly state which answer they thought was best, but based on the analysis, all three responses were quite similar. however, response option 1 was the most detailed and structured, making it likely the best choice.

**step 2: improve the best answer**
to improve response option 1, we can:
- remove redundancy.
- focus more on the inherent sarcasm in the text itself rather than relying heavily on the hashtag.
- provide a bit more context about gamergate to enhance understanding.

**step 3: print the improved answer in full**

here is the improved version of response option 1:

---

1. **identify key phrases and tone:**
   - the text mentions ""i do hope you anti #gamergate'rs will sleep better, knowing that sabotaging charities would make you more respectable in society.""
   - the hashtag ""#sarcasm"" is explicitly included.

2. **analyze the content:**
   - the phrase ""i do hope you anti #gamergate'rs will sleep better"" suggests a tone of insincerity, implying that the speaker does not genuinely wish well for the anti-gamergate individuals.
   - the idea that ""sabotaging charities would make you more respectable in society"" is inherently contradictory and unlikely to be a genuine belief, indicating a sarcastic tone.

3. **consider the hashtag:**
   - the inclusion of ""#sarcasm"" explicitly labels the statement as sarcastic, but even without it, the contradictory nature of the statement would suggest sarcasm.

4. **contextual understanding:**
   - the context of ""anti #gamergate'rs"" refers to individuals opposing the gamergate movement, which was a controversial online movement. the mention of ""sabotaging charities"" implies a criticism of these individuals, using sarcasm to highlight perceived negative behavior.

given these points, the text is clearly intended to be sarcastic.

**conclusion:**
the correct label for the input text is ""sarcastic.""

---",1,1
733,Haha guess my tweet was ok then. Are you back in training @charliejnwalker,"- given the humorous or mocking tone suggested by ""haha"" and the potentially ironic statement about the tweet being ""ok,"" it is reasonable to classify this text as sarcastic. however, it's important to acknowledge that without more context, this interpretation is not definitive.

therefore, the correct label for the input text is:

**sarcastic**",1,0
734,13 voice mails at work is always lovely #not,"sure, here is the improved answer in full:

**text analysis**: the input text is ""13 voice mails at work is always lovely #not.""

**literal meaning**: if we take the text literally, it suggests that receiving 13 voice mails at work is a pleasant experience.

**contextual clues**:
- the phrase ""13 voice mails at work"" typically implies a situation that is overwhelming or annoying, not pleasant.
- the word ""lovely"" is used to describe something pleasant or enjoyable, which contradicts the likely stressful situation of having 13 voice mails.
- the hashtag ""#not"" at the end of the sentence explicitly negates the statement, indicating that the speaker does not actually find the situation lovely.

**sarcasm indicators**:
- the contradiction between the literal meaning of ""lovely"" and the context of having 13 voice mails.
- the use of ""#not"" to explicitly indicate that the statement is not true.

given these points, the text is clearly using sarcasm to convey the opposite of what is literally stated.

**conclusion**: the correct label for the input text is ""sarcastic.""",1,1
735,Sick on Christmas YAYYYY #not,"- the combination of expressing excitement about an unfortunate situation and then negating it with ""#not"" is a clear indicator of sarcasm.

therefore, the correct label for the input text ""sick on christmas yayyyy #not"" is:

**sarcastic**",1,1
736,How were your #holidays? We'd love to hear all about them!,"- given the potential for sarcasm in the phrase and the lack of additional context to suggest genuine interest, it is reasonable to classify this text as ""sarcastic"".

therefore, the correct label for the input text ""how were your #holidays? we'd love to hear all about them!"" is:

**sarcastic**.",1,0
737,Ah yes. Just what I wanted today- a pounding migraine. #Sarcasm,"**identify the best answer:**
the researcher did not explicitly state which answer was the best, but based on the analysis, it seems that response option 3 was the most comprehensive, despite its flaws. it provided a clear structure and covered the key points effectively.

**improve the answer:**
to improve response option 3, we can:
- remove redundancy.
- provide a deeper analysis of the linguistic elements.
- avoid overemphasis on explicit indicators.

**full improved answer:**

1. **identify the content**: the input text is: ""ah yes. just what i wanted today- a pounding migraine. #sarcasm.""

2. **analyze the tone and context**:
   - the phrase ""ah yes. just what i wanted today"" is typically used to express satisfaction or desire.
   - however, it is followed by ""a pounding migraine,"" which is generally an undesirable condition.
   - the juxtaposition of expressing desire for something negative (a migraine) suggests a sarcastic tone.

3. **examine contextual clues**:
   - the use of ""ah yes"" can be a sarcastic way to introduce something unpleasant.
   - the phrase ""just what i wanted today"" is often used sarcastically to imply that the speaker did not actually want what they received.

4. **consider explicit indicators**:
   - the text includes the hashtag ""#sarcasm,"" which explicitly indicates that the statement is meant to be sarcastic.

5. **analyze the overall sentiment**:
   - the overall sentiment of the statement is negative due to the mention of a ""pounding migraine.""
   - the contrast between the positive-sounding introduction and the negative outcome highlights the sarcasm effectively.

based on these observations, the correct label for the input text is:

**sarcastic**",1,1
738,Munching cheese like its Christmas #stiltonoverload,"- given the exaggerated comparison, playful tone, and the humorous intent implied by the hashtag, it is reasonable to classify this text as sarcastic.

therefore, the correct label for the input text ""munching cheese like its christmas #stiltonoverload"" is:

**sarcastic**",1,0
739,#Hazard worker training. 1st break there was 3 doz donuts and half class outside to smoke. #fail #nomealfitters #irony @MealFit @CrossFit,"the correct label for the input text is ""sarcastic.""",1,1
740,The thought of work tonight really kills that Friday feeling.,"- the sentence uses irony to highlight the contrast between the expected enjoyment of friday and the reality of having to work.
   - the tone and context suggest that the speaker is being sarcastic about the situation.

therefore, the correct label for the input text ""the thought of work tonight really kills that friday feeling."" is:

**sarcastic**",1,0
741,The thirstiest of thirst buckets calling other people thirsty 😒 #irony,"- given the use of the disapproving emoji and the hashtag ""#irony,"" it is clear that the speaker is being sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
742,@AfterGrogBlog #pantsdowntiggy was his crime. Pixelation #moot or #irony,"sure, here is the improved answer in full:

---

**examine the content:**
- the tweet mentions ""@aftergrogblog #pantsdowntiggy was his crime. pixelation #moot or #irony.""
- the phrase ""#pantsdowntiggy was his crime"" seems to be a humorous or mocking statement.
- the use of hashtags like ""#moot"" and ""#irony"" suggests a playful or ironic tone.

**identify potential sarcasm indicators:**
- the term ""crime"" in this context is likely not literal, indicating a humorous or exaggerated statement.
- the hashtag ""#irony"" directly suggests that the statement might be ironic, which is often a key component of sarcasm.
- the overall tone appears to be mocking or making light of a situation, which is a common characteristic of sarcasm.

**contextual clues:**
- the use of social media handles and hashtags often implies a conversational and informal tone, where sarcasm is frequently used.
- the phrase ""pixelation #moot or #irony"" seems to be questioning the relevance or appropriateness of pixelation, adding to the sarcastic tone.

based on these observations, the text appears to be making a humorous or mocking statement, using irony and exaggeration, which are key elements of sarcasm.

therefore, the correct label for the input text is: **sarcastic**.

---",1,0
743,#notcies #eu Green determined to block Hinkley Point - Green determined to block Hinkley Point Copyright EP 2013.... http://t.co/1koLDjISq3,"- given the repetition and potential mocking tone, it seems likely that the text is sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,0
744,I've got a right thirst on... #NewsYearsEve,"therefore, the correct label for the input text ""i've got a right thirst on... #newsyearseve"" is:

**sarcastic**",1,0
745,Love the fact that I turned off my alarm this morning and slept till so freaking late #not,"the correct label for the input text is ""sarcastic"".",1,1
746,#mcfc trying to kill their opponents.,"- given the hyperbolic nature of the statement, the context in which it is used, and the tone, it is reasonable to conclude that the text is sarcastic.

therefore, the correct label for the input text ""#mcfc trying to kill their opponents."" is:

**sarcastic**",1,0
747,"#Seen #a #headline #about #a #doctor #that #starts #with #""Doctor #who...""? #Why #not #stick #your #head #in #the #toilet #and #pull #the...","- given the exaggerated and absurd nature of the suggestion, it is clear that the text is not meant to be taken literally.
   - the tone and context indicate that the speaker is being sarcastic.

**improved answer:**

1. **content analysis**:
   - the text mentions seeing a headline about a doctor that starts with ""doctor who..."".
   - it then suggests an exaggerated and absurd action: ""why not stick your head in the toilet and pull the..."".

2. **tone and context**:
   - the use of hashtags (#) for each word is unusual and can be seen as a stylistic choice to emphasize the statement. this can be interpreted as a way to mock the overuse of hashtags or to add a layer of irony.
   - the suggestion to ""stick your head in the toilet"" is clearly not a serious recommendation and is meant to be absurd and humorous.

3. **intent and implication**:
   - the text seems to mock the headline about the doctor by suggesting an over-the-top and ridiculous action.
   - this kind of exaggeration and absurdity is a common characteristic of sarcasm.
   - the absurdity of the suggested action implies a sarcastic tone, as it is not a genuine suggestion but rather a way to express disdain or ridicule.

4. **conclusion**:
   - given the exaggerated and absurd nature of the suggestion, it is clear that the text is not meant to be taken literally.
   - the tone and context indicate that the speaker is being sarcastic.
   - therefore, the correct label for the input text is: **sarcastic**.",1,0
748,"@SusanCalman @ClaireofThorpe Yet no ""dog in the manger"" that actually makes it a dog in a manger story #Irony","- given the context and the use of irony, it is reasonable to classify this text as sarcastic.

therefore, the correct label for the input text is: **'sarcastic'**.

---",1,1
749,#Irony http://t.co/yeIqA3NfS1 Reverend tells kids that Santa is not real why declaring a sky fairy is because a book says so. #LOL,"**response summary**: the text is analyzed for hashtags, content, irony, and overall tone, concluding that the text is sarcastic.

**improved answer**:

to determine whether the input text is sarcastic or not, let's analyze it step by step:

1. **hashtags and url**: the text includes the hashtag ""#irony"" and ""#lol"", which often indicate a humorous or sarcastic tone. the url is not relevant to the sentiment analysis. while these hashtags are strong indicators, they should not be the sole basis for our conclusion.

2. **content analysis**:
   - ""reverend tells kids that santa is not real"": this statement is straightforward and factual.
   - ""why declaring a sky fairy is because a book says so"": this part of the sentence introduces a contrast. the term ""sky fairy"" is a dismissive and irreverent way to refer to a deity, and ""because a book says so"" implies skepticism about religious texts. this juxtaposition is likely intended to highlight a perceived inconsistency or hypocrisy, which is a common feature of sarcasm.

3. **irony and sarcasm**:
   - the use of the term ""sky fairy"" and the phrase ""because a book says so"" suggest a mocking tone towards religious beliefs.
   - the hashtag ""#irony"" explicitly indicates that the author finds the situation ironic, which often overlaps with sarcasm. however, it is important to note that not all ironic statements are sarcastic. in this context, the irony is used to mock the reverend's actions, which aligns with a sarcastic tone.

4. **overall tone**:
   - the overall tone of the text is mocking and dismissive, which is characteristic of sarcasm. the use of dismissive language and the hashtags suggest that the author is not making a straightforward statement but is instead using irony to criticize.

given these points, the text is intended to be sarcastic. therefore, the correct label for the input text is:

**sarcastic**",1,1
750,"Laborers in the San Joaquin Valley, one of the most productive farming regions in the world, suffer from food insecurity. #irony #poverty","- given the use of the hashtag ""#irony"" and the inherent contradiction in the statement, it is reasonable to classify this text as ""sarcastic"" because it uses irony to highlight a serious issue.

therefore, the correct label for the input text is: **'sarcastic'**.

---",1,1
751,"I think my friend just sent @FrankieBallard a snapchat of me drinkin water, cuz she's fun like that #sarcasm #rehydratewhenyadehydrate #brat","sure, here is the improved answer in full:

1. **text analysis**:
   - ""i think my friend just sent @frankieballard a snapchat of me drinkin water, cuz she's fun like that #sarcasm #rehydratewhenyadehydrate #brat.""

2. **indicators of sarcasm**:
   - the use of the hashtag **#sarcasm** is a strong indicator that the text is meant to be sarcastic.
   - the phrase ""cuz she's fun like that"" can be interpreted as sarcastic, implying that the action of sending a snapchat of someone drinking water is not actually fun.
   - the hashtags **#rehydratewhenyadehydrate** and **#brat** add a humorous and mocking tone to the statement.

3. **context**:
   - the context provided by the hashtags and the tone of the message suggests that the speaker is not genuinely praising their friend's action but is instead mocking it.

based on the analysis, the correct label for the input text is:

**sarcastic**",1,1
752,Girls won't answer their phone when I'm calling them bc they think I'm calling them in early but I'm actually calling to cut them #irony,"- the use of ""#irony"" and the contrast between the expected and actual reason for the call suggest a sarcastic tone.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,1
753,@GMA make sure you don't say Christmas!! The decorate for the holiday. #sarcasm #itisachristmastree,"- given the explicit hashtag #sarcasm and the context of the message, it is clear that the text is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
754,Re: prison book ban - Of course Grayling is also trying to ban Judicial Reviews #irony,"- given the context and the explicit mention of irony, the text is likely intended to be sarcastic.

therefore, the correct label for the input text is **'sarcastic'**.",1,1
755,Rolled out of bed for closing.... #ilookreallygood #not,"```
idea 1: to determine whether the input text ""rolled out of bed for closing.... #ilookreallygood #not."" is sarcastic or not, let's analyze it step by step:

1. **literal meaning**: the text states that the person rolled out of bed for closing, which implies they got up to attend some event or activity related to closing (perhaps a store closing or an end-of-day event).

2. **hashtags**: the hashtags provide additional context:
   - `#ilookreallygood`: this suggests that the person is claiming to look very good.
   - `#not`: this is a common way to negate the previous statement, indicating that the person actually does not look good.

3. **contradiction**: the use of `#not` directly contradicts the statement `#ilookreallygood`. this contradiction is a strong indicator of sarcasm, as the person is likely implying the opposite of what they initially stated.

4. **tone and context**: the overall tone, especially with the use of ellipses and the hashtags, suggests a casual, humorous, and sarcastic tone. the person is likely making a joke about their appearance after just getting out of bed.

given these points, the text is using sarcasm to humorously convey that the person does not actually look good after just getting out of bed.

**conclusion**: the correct label for the input text is 'sarcastic'.
```",1,1
756,Watching VT and Cincy - qb for VT with (GODS) down left arm (GIFT) down right arm. - #irony #howmanygods #punctuationmatters,the correct label for the input text is **'sarcastic'**.,1,1
757,"you seem super smart MT ""@GrannyMarried: @Docjp @JoAnnEileen ||#NO #BLEEDING happening in #WaterBoarding = it's #Not #Torture""","- given the context and the phrasing, it is highly likely that the response ""you seem super smart"" is intended to be sarcastic.

therefore, the correct label for the input text is: **sarcastic**.

---",1,1
758,@Nialljenk8 Cheers bro! Top man 🙋,"- based on the text alone, the message appears to be straightforward and positive.
   - there is no clear indication of sarcasm in the given text, but without additional context, it is not possible to definitively rule out sarcasm.

therefore, the correct label for the input text ""@nialljenk8 cheers bro! top man 🙋."" is:

**not sarcastic**",0,0
759,Even getting cooked breakfast.. Hes defo up to something 😕😮😆😆,"sure, here is the improved version of the best answer:

**text analysis**:
   - ""even getting cooked breakfast..""
     - this suggests that the speaker is receiving a cooked breakfast, which is generally a positive and considerate gesture.
   - ""hes defo up to something 😕😮😆😆.""
     - ""hes defo up to something"" implies suspicion or doubt about the motive behind the cooked breakfast.
     - the emojis 😕 (confused), 😮 (surprised), and 😆😆 (laughing) add layers of emotion, indicating a mix of confusion, surprise, and amusement.

**context and tone**:
   - the combination of receiving a cooked breakfast (a positive action) and the suspicion that the person is ""up to something"" (a negative implication) creates a contrast.
   - the use of emojis, especially the laughing ones, suggests that the speaker is not taking the situation entirely seriously and might be mocking or making light of it.

**sarcasm indicators**:
   - sarcasm often involves saying something positive but meaning it in a negative or mocking way.
   - the text implies that the speaker does not genuinely believe the gesture is purely kind, but rather that there is an ulterior motive, which is a classic sign of sarcasm.

based on this analysis, the text ""even getting cooked breakfast.. hes defo up to something 😕😮😆😆."" is likely sarcastic.

**final label**: sarcastic",1,0
760,"ROFLMAO yeah, OOPS is right @Gumlegs @RBRNetwork1 @blacktalkradio @jumbopaperclips","sure, here is the improved answer in full:

**summary**: the response breaks down the text, identifies key elements, and concludes that the text is sarcastic.

**examine the text**: the input text is ""roflmao yeah, oops is right @gumlegs @rbrnetwork1 @blacktalkradio @jumbopaperclips.""

**identify key elements**:
- **roflmao**: this stands for ""rolling on the floor laughing my ass off,"" which indicates a strong reaction, often used humorously or sarcastically.
- **yeah, oops is right**: the word ""yeah"" followed by ""oops is right"" can imply agreement, but the context and tone suggest it might be used sarcastically.
- **mentions (@gumlegs @rbrnetwork1 @blacktalkradio @jumbopaperclips)**: these are twitter handles, indicating the text is likely a tweet or social media post.

**analyze the tone**:
- the use of ""roflmao"" and ""oops"" together suggests a mocking or sarcastic tone. ""oops"" typically indicates a mistake, and the exaggerated reaction (""roflmao"") implies that the mistake is being highlighted humorously or sarcastically.

**contextual clues**:
- the combination of ""roflmao"" and ""oops is right"" suggests that the speaker is not genuinely agreeing but rather mocking the situation or the person they are responding to.

**conclusion**: the correct label for the input text is ""sarcastic.""",1,0
761,Coin ! LeCoinCanard: Coin ! LeCoinCanard: Coin ! have a wank over this hashtag: Fazzanelli: JeffRoylat have a wank over this hashtag #Not...,"**sarcastic**

to determine whether the input text is sarcastic or not, let's break it down and analyze it step by step:

1. **repetition and exclamation**: the text starts with ""coin ! lecoincanard: coin ! lecoincanard: coin !"". the repetition of ""coin !"" and the use of exclamation marks can be a sign of exaggeration, which is often used in sarcasm. however, repetition and exclamation marks alone are not definitive indicators of sarcasm; they could also be used for emphasis or excitement.

2. **phrase analysis**: the phrase ""have a wank over this hashtag"" is crude and dismissive. the use of ""have a wank"" suggests a dismissive or mocking tone, which can be indicative of sarcasm. however, this phrase alone is not enough to indicate sarcasm without considering the broader context.

3. **hashtag**: the hashtag ""#not"" at the end of the text is crucial. the use of ""#not"" can be interpreted as a sarcastic way to negate the previous statement, implying that the statement should not be taken seriously. however, alternative interpretations of the hashtag, such as it being used for emphasis or clarification, should also be considered.

4. **context and tone**: the overall tone of the message seems mocking and dismissive, which are common characteristics of sarcasm. however, a detailed analysis of the entire text and additional context should be considered to ensure an accurate interpretation.

given these points, the text appears to be sarcastic. therefore, the correct label for the input text is:

**sarcastic**",1,1
762,I really want to see Into The Woods!,"**label: not sarcastic**

1. **literal meaning**: the literal interpretation of the statement is that the speaker is expressing a genuine desire to see the movie ""into the woods.""

2. **context and tone**: sarcasm often relies on context and tone, which can be challenging to discern in written text without additional context. however, certain phrases and punctuation can provide clues. in this case, the use of ""i really want to see"" could be genuine or sarcastic depending on the context.

3. **exclamation mark**: the exclamation mark at the end of the sentence can indicate excitement or emphasis. in sarcasm, it might be used to exaggerate the sentiment.

4. **common usage**: phrases like ""i really want to"" can be used sarcastically to imply the opposite, especially if the speaker has previously expressed disinterest or dislike for the subject.

5. **lack of additional context**: without additional context, such as previous statements or the speaker's known opinions, it is difficult to definitively determine sarcasm.

given the information provided and the lack of clear indicators of sarcasm (such as contradictory context or known negative sentiment towards the movie), the safest classification would be:

**label: not sarcastic**",0,0
763,@JoshuaSinghAIW that bump off the apron looked like it hurt.. was that padding u landed on? #sarcasm,"```
idea 2: sure, let's break down the input text step by step to determine whether it is sarcastic or not.

1. text analysis:
   - the text is: ""@joshuasinghaiw that bump off the apron looked like it hurt.. was that padding u landed on? #sarcasm.""
   - the text includes a direct mention to someone (@joshuasinghaiw), which suggests it is a response or comment directed at a specific person.
   - the phrase ""that bump off the apron looked like it hurt"" implies that the person experienced a fall or impact.
   - the question ""was that padding u landed on?"" implies a follow-up question about the nature of the landing surface, suggesting it might have been soft or cushioned.

2. sarcasm indicator:
   - the hashtag ""#sarcasm"" at the end of the text is a strong indicator that the text is intended to be sarcastic.
   - the use of the word ""looked like it hurt"" followed by a question about padding suggests a contrast between the appearance of pain and the reality of a cushioned landing, which is a common form of sarcasm.

3. context and tone:
   - the tone of the text, especially with the inclusion of the hashtag, indicates that the speaker is not genuinely concerned about the pain but is instead making a sarcastic remark.

based on the analysis, the text is clearly intended to be sarcastic. therefore, the correct label for the input text is: sarcastic
```",1,1
764,@GazGShore please make me smile this Xmas.. First Xmas without my mum here. Your my fav everrr. Pleaseeee🎄🎁🎁,"sure, let's work through this step by step to ensure we have the right answer.

### step 1: determine the best answer option
the researcher did not explicitly state which answer was the best, but based on the critiques, it seems that response option 2 was the most detailed and considered multiple aspects of the text, including tone, emotional context, and linguistic cues.

### step 2: improve the selected answer
to improve response option 2, we can address the identified flaws:
- consider the possibility of sarcasm as a coping mechanism.
- analyze the relationship between the user and @gazgshore.
- provide counterexamples or scenarios where similar language could be sarcastic.

### step 3: print the improved answer in full

**conclusion**: the text is **not sarcastic**.

**improved answer**:
1. **context and content**:
   - the user is addressing someone named @gazgshore.
   - the user mentions it is their first christmas without their mum, which suggests a context of loss or sadness.
   - the user is asking @gazgshore to make them smile, indicating they are seeking some form of comfort or joy.
   - the user expresses that @gazgshore is their favorite and uses elongated words like ""everrr"" and ""pleaseeee,"" which can sometimes be used sarcastically but can also indicate genuine enthusiasm or desperation.

2. **tone and emotion**:
   - the use of emojis 🎄🎁🎁 suggests a festive and positive tone, which might be at odds with sarcasm.
   - the overall tone seems to be one of earnestness and a genuine request for comfort during a difficult time.

3. **linguistic cues**:
   - there are no overtly sarcastic phrases or words that typically indicate sarcasm (e.g., ""oh great,"" ""just what i needed,"" etc.).
   - the language used seems sincere, especially given the context of a personal loss.

4. **intended audience**:
   - the message is directed at a specific person (@gazgshore), who is presumably a public figure or someone the user admires.
   - the request for making them smile and the mention of being a favorite suggests admiration rather than sarcasm.

5. **consideration of sarcasm as a coping mechanism**:
   - while sarcasm can be used as a coping mechanism, the overall tone and context of the message do not strongly suggest this. the user's plea appears to be genuine rather than a sarcastic way of dealing with their emotions.

6. **relationship analysis**:
   - the user seems to have a positive view of @gazgshore, referring to them as their favorite. this admiration further supports the sincerity of the message.

given these points, the text appears to be a genuine and heartfelt request rather than a sarcastic remark. therefore, the correct label for the input text is:

**not sarcastic**",0,0
765,@lawsondath92 Hope the header didn't mess up that barnet,the correct label for the input text is **'sarcastic'**.,1,0
766,"If it's NOT? then it IS! Hand Crafted Artistically Fashionable, Connect @the3rdeyebrand for #fashionblog #thoughts http://t.co/s4PBUclKpm","- given the context and the overall tone of the message, it seems more likely that the text is not sarcastic. the primary intent appears to be promoting a brand or product, and there are no clear indicators of sarcasm.

therefore, the correct label for the input text is: **not sarcastic**.",0,0
767,It's okay @TicketmasterCA I didn't really want to see my idol anyway. #sarcasm,"- given the explicit hashtag ""#sarcasm,"" the text is clearly sarcastic.

therefore, the correct label for the input text is: **'sarcastic'**.",1,1
768,I'll try to guess the ASCII symbols without my admins help. Always trying to learn.,"- given the potential for irony in the phrases used, especially ""always trying to learn.."", and considering the context of reliance on admin help, it is reasonable to interpret the text as sarcastic. the tone and context suggest that the speaker is likely mocking their own ability to guess ascii symbols without help.

therefore, the correct label for the input text is:

**sarcastic**",1,0
769,Hearing gun shots when I first wake up makes me feel like I'm in Compton. What a wonderful way to wake up. ?#sarcasm #imscared,"- the text uses sarcasm to highlight the unpleasantness of waking up to gunshots.
- the explicit mention of sarcasm in the hashtag further confirms this.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,1
770,Protesters upset over decision in chokehold death take the streets again http://t.co/5rxxGu6VV1 /Mexico's streets aren't the only ones taken,"- given the context and the tone, the second part of the text appears to be using irony to make a point. this is a common characteristic of sarcasm.

therefore, the correct label for the input text is **'sarcastic'**.

---",1,0
771,"@classicdrwho247 Great,& not sure if i've seen that actual pic! #not just for girls : D","- given the combination of ""great,"" the potentially mocking hashtag, and the emoticon, it seems likely that the user is being sarcastic.

therefore, the correct label for the input text is:

**sarcastic**",1,0
772,#TGIF oh just kidding I have 30 mins from one job to the next. love 12 hour days. #serverlife #sarcasm #nolife,"- given the contradiction between the initial positive sentiment and the subsequent negative details, along with the explicit indication of sarcasm, it is clear that the text is sarcastic.

therefore, the correct label for the input text is: **sarcastic**.",1,1
773,Just got yelled at by proxy. It's going to be an excellent day. #sarcasm,"sure, let's proceed with the task:

**full answer**:

sure, let's break down the input text step by step to determine whether it is sarcastic or not.

1. **text analysis**:
   - ""just got yelled at by proxy."": this suggests that the speaker has been reprimanded indirectly, which is generally a negative experience.
   - ""it's going to be an excellent day."": this statement is positive and optimistic, which contrasts with the negative experience mentioned earlier.
   - ""#sarcasm"": the hashtag explicitly indicates that the statement is meant to be sarcastic.

2. **contradiction**:
   - the first part of the text describes a negative event (being yelled at).
   - the second part of the text describes a positive outcome (an excellent day), which is unlikely given the context of the first part.

3. **hashtag**:
   - the presence of ""#sarcasm"" explicitly signals that the statement is intended to be sarcastic.

given the analysis, the text is clearly meant to be sarcastic. therefore, the correct label for the input text is:

**sarcastic**",1,1
774,Lol everyday excuse the language #relationships #men #women #irony #lotd http://t.co/XaHt7aPD93,"- given the humorous tone, the mention of irony, and the context provided by the hashtags, it is reasonable to consider the possibility of sarcasm. however, we should also acknowledge that the text could be interpreted as genuinely humorous without sarcastic intent.

therefore, after considering both the indicators of sarcasm and the potential for genuine humor, the correct label for the input text is most likely: **sarcastic**.",1,0
775,Making the most out of my last vacation day. #not #tvandsleep,"sure, let's proceed step by step to ensure we have the right answer.

### step 1: determine the best answer
the researcher likely thought that response option 3 was the best because it provided a detailed analysis and considered the tone and intent of the message.

### step 2: improve the best answer
to improve response option 3, we can address the identified flaws:
- acknowledge that hashtags are not definitive indicators of sarcasm.
- consider the subjective nature of what constitutes ""making the most"" of a vacation day.
- explore alternative interpretations and provide a balanced view.

### step 3: print the improved answer in full

**improved answer:**

to determine whether the input text ""making the most out of my last vacation day. #not #tvandsleep."" is sarcastic or not, let's analyze it step by step:

1. **literal meaning**: the text states that the person is making the most out of their last vacation day by watching tv and sleeping.

2. **hashtags**: the hashtags ""#not"" and ""#tvandsleep"" provide additional context. the hashtag ""#not"" is often used to indicate sarcasm, suggesting that the statement preceding it should be interpreted in the opposite way. the hashtag ""#tvandsleep"" indicates that the activities mentioned are watching tv and sleeping.

3. **contextual clues**: 
   - ""making the most out of my last vacation day"" typically implies engaging in enjoyable or productive activities.
   - however, the activities mentioned (watching tv and sleeping) are generally considered passive and not particularly special or productive.
   - the use of ""#not"" suggests that the speaker is being ironic, implying that watching tv and sleeping are not actually making the most out of a vacation day.

4. **tone and intent**: the tone of the message, combined with the use of ""#not,"" indicates that the speaker is likely being sarcastic. they are implying that their last vacation day is not being spent in an exciting or fulfilling way, contrary to what one might expect.

5. **alternative interpretation**: while the use of ""#not"" and the context provided suggest sarcasm, it is important to acknowledge that some individuals might genuinely find watching tv and sleeping to be a fulfilling way to spend their last vacation day. however, given the common usage of ""#not"" to indicate sarcasm, the overall context leans towards a sarcastic interpretation.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,1
776,What a lovely day to drive #not #boo #fog #work 😳😳😳 http://t.co/tjJkA1yhq6,"- the text starts with a seemingly positive statement but is quickly contradicted by negative elements, which is a common structure in sarcastic remarks.

based on this analysis, the correct label for the input text is:

**sarcastic**",1,1
777,So restaurants that thrive on the social nature of eating believe that mothers should only breastfeed in private? #irony,"- the text is: ""so restaurants that thrive on the social nature of eating believe that mothers should only breastfeed in private? #irony.""
- the hashtag ""#irony"" is a strong indicator that the statement is not meant to be taken literally and is likely sarcastic.
- the statement points out a contradiction: restaurants that benefit from social interactions are suggesting that a natural social activity (breastfeeding) should be done in private.
- the use of the word ""believe"" suggests that the speaker finds the idea absurd or hypocritical.
- the tone of the statement is questioning and critical, which often accompanies sarcasm.
- the context provided by the hashtag ""#irony"" explicitly signals that the statement is meant to be ironic or sarcastic.
- therefore, the correct label for the input text is: **sarcastic**.",1,1
778,This long drive home later in the snow is gonna be shweeeet #not,"- the use of ""#not"" clearly indicates that the statement is sarcastic.

therefore, the correct label for the input text is: **""sarcastic""**.",1,1
779,"If you drag yesterday into today, your tomorrow cannot be what it was meant to be. Let. It. Go. #BringOn2015","sure, here is the improved answer in full:

**not sarcastic**

let's break down the text to determine if it is sarcastic or not.

1. **literal meaning**: the text is offering advice about not dwelling on the past and looking forward to the future. it suggests letting go of past issues to have a better tomorrow.

2. **tone and context**: the tone appears to be motivational and encouraging. the use of phrases like ""let. it. go."" and the hashtag ""#bringon2015"" further emphasize a positive and forward-looking attitude.

3. **indicators of sarcasm**: sarcasm often involves saying the opposite of what one means, usually in a mocking or ironic tone. common indicators include exaggerated statements, context that contradicts the literal meaning, or a tone that suggests insincerity.

4. **analysis**: in this case, there are no clear indicators of sarcasm. the message seems sincere and straightforward, aiming to inspire and motivate rather than mock or convey irony. the text does not contain any exaggerated statements or a mocking tone. the context (motivational advice and a positive hashtag) does not suggest irony or disbelief.

based on this analysis, the correct label for the input text is:

**not sarcastic**",0,0
780,"Congrats to my fav @JennyBrew & her team & my birthplace team #OhioState (I can claim that, right?) #OREvsOSU is gonna be one great game!!","sure, let's proceed with the task:

**improved answer:**

1. **text analysis**:
   - ""congrats to my fav @jennybrew & her team & my birthplace team #ohiostate (i can claim that, right?) #orevsosu is gonna be one great game!!""

2. **key elements**:
   - **congratulations**: the text starts with a congratulatory message, which is generally positive.
   - **favorite person/team**: the mention of ""my fav @jennybrew & her team"" suggests a positive sentiment towards jennybrew and her team.
   - **birthplace team**: the mention of ""my birthplace team #ohiostate"" adds a personal connection to ohio state.
   - **question in parentheses**: the phrase ""(i can claim that, right?)"" introduces a slight doubt or questioning tone, which could be interpreted as playful or sarcastic.
   - **excitement for the game**: the phrase ""#orevsosu is gonna be one great game!!"" shows excitement and anticipation for the game.

3. **potential sarcasm indicators**:
   - sarcasm often involves saying the opposite of what one means, often in a mocking or ironic tone.
   - the phrase ""(i can claim that, right?)"" could be a subtle form of sarcasm, questioning the legitimacy of claiming ohio state as the birthplace team. this phrase introduces a slight doubt or playful tone that could be interpreted as sarcastic.

4. **context and overall tone**:
   - the overall tone of the message seems positive and enthusiastic. the excitement and personal connection to the team suggest sincerity.
   - however, the slight questioning tone in ""(i can claim that, right?)"" could be a subtle indicator of sarcasm. it is important to consider the possibility that the positive tone could be masking sarcasm.

based on the analysis, while the text appears to be genuinely positive and enthusiastic, the phrase ""(i can claim that, right?)"" introduces a slight doubt that could be interpreted as sarcasm. however, without stronger indicators of sarcasm, the overall sentiment leans towards being genuine.

**conclusion**: the correct label for the input text is **'not sarcastic'**.",0,0
781,@allkpop: Jessica sheds tears at her fan signing event http://t.co/Xk3YGh3POo http://t.co/ul8uEgde9G||It makes me weak everytime Sica ;_;,"- the comment seems sincere and straightforward in expressing an emotional reaction.
   - there are no elements that suggest the user is being sarcastic.

the correct label for the input text is: **not sarcastic**.",0,0
782,"#Irony: al jazeera is pro Anti - #GamerGate because feminism, or something: https://t.co/ECxflDl3FD","the correct label for the input text is ""sarcastic"".",1,1
783,#NOT ALL 👌 There good & bad in every occupation & race 📚📖 #Stop Labeling #Not All 💡 http://t.co/CMoOOnNGQi,"- the text does not exhibit the typical characteristics of sarcasm, such as irony, mockery, or saying the opposite of what is meant.
   - it appears to be a genuine statement against labeling and generalizing people based on their occupation or race.

based on this analysis, the correct label for the input text is:

**not sarcastic**",0,0

